Persistification of Robotic Tasks

In this paper we propose a control framework that enables robots to execute tasks persistently, i.e., over time horizons much longer than robots' battery life. This is achieved by ensuring that the energy stored in the batteries of the robots is never depleted. This is framed as a set invariance constraint in an optimization problem whose objective is that of minimizing the difference between the robots' control inputs and nominal control inputs corresponding to the task that is to be executed. We refer to this process as the persistification of a robotic task. Forward invariance of subsets of the state space of the robots is turned into a control input constraint by using control barrier functions. The solution of the formulated optimization problem with energy constraints ensures that the robotic task is persistent. To illustrate the operation of the proposed framework, we consider two tasks whose persistent execution is particularly relevant: environment exploration and environment surveillance. We show the persistification of these two tasks both in simulation and on a team of wheeled mobile robots on the Robotarium.

==> data/charge_discharge.txt <==
t Vc Vd 
0.000000 0.010000 0.980000 
0.010000 0.019900 0.979535 
0.020000 0.029701 0.979060 
0.030000 0.039404 0.978575 
0.040000 0.049010 0.978079 
0.050000 0.058520 0.977573 
0.060000 0.067935 0.977056 
0.070000 0.077255 0.976528 
0.080000 0.086483 0.975988 
0.090000 0.095618 0.975438 
0.100000 0.104662 0.974875 
0.110000 0.113615 0.974301 
0.120000 0.122479 0.973715 
0.130000 0.131254 0.973117 
0.140000 0.139942 0.972506 
0.150000 0.148542 0.971883 
0.160000 0.157057 0.971247 
0.170000 0.165486 0.970598 
0.180000 0.173831 0.969936 
0.190000 0.182093 0.969260 
0.200000 0.190272 0.968571 
0.210000 0.198369 0.967868 
0.220000 0.206386 0.967151 
0.230000 0.214322 0.966420 
0.240000 0.222179 0.965674 
0.250000 0.229957 0.964913 
0.260000 0.237657 0.964138 
0.270000 0.245281 0.963348 
0.280000 0.252828 0.962542 
0.290000 0.260300 0.961721 
0.300000 0.267697 0.960884 
0.310000 0.275020 0.960031 
0.320000 0.282269 0.959162 
0.330000 0.289447 0.958276 
0.340000 0.296552 0.957374 
0.350000 0.303587 0.956455 
0.360000 0.310551 0.955520 
0.370000 0.317445 0.954567 
0.380000 0.324271 0.953596 
0.390000 0.331028 0.952609 
0.400000 0.337718 0.951603 
0.410000 0.344341 0.950580 
0.420000 0.350897 0.949538 
0.430000 0.357388 0.948478 
0.440000 0.363815 0.947399 
0.450000 0.370176 0.946302 
0.460000 0.376475 0.945186 
0.470000 0.382710 0.944050 
0.480000 0.388883 0.942896 
0.490000 0.394994 0.941722 
0.500000 0.401044 0.940528 
0.510000 0.407034 0.939315 
0.520000 0.412963 0.938082 
0.530000 0.418834 0.936829 
0.540000 0.424645 0.935555 
0.550000 0.430399 0.934261 
0.560000 0.436095 0.932947 
0.570000 0.441734 0.931612 
0.580000 0.447317 0.930256 
0.590000 0.452843 0.928880 
0.600000 0.458315 0.927482 
0.610000 0.463732 0.926063 
0.620000 0.469094 0.924623 
0.630000 0.474404 0.923162 
0.640000 0.479659 0.921679 
0.650000 0.484863 0.920175 
0.660000 0.490014 0.918649 
0.670000 0.495114 0.917102 
0.680000 0.500163 0.915532 
0.690000 0.505161 0.913941 
0.700000 0.510110 0.912328 
0.710000 0.515009 0.910693 
0.720000 0.519859 0.909036 
0.730000 0.524660 0.907357 
0.740000 0.529413 0.905656 
0.750000 0.534119 0.903933 
0.760000 0.538778 0.902188 
0.770000 0.543390 0.900421 
0.780000 0.547956 0.898632 
0.790000 0.552477 0.896821 
0.800000 0.556952 0.894987 
0.810000 0.561382 0.893132 
0.820000 0.565769 0.891255 
0.830000 0.570111 0.889355 
0.840000 0.574410 0.887434 
0.850000 0.578666 0.885491 
0.860000 0.582879 0.883526 
0.870000 0.587050 0.881540 
0.880000 0.591180 0.879532 
0.890000 0.595268 0.877502 
0.900000 0.599315 0.875451 
0.910000 0.603322 0.873378 
0.920000 0.607289 0.871284 
0.930000 0.611216 0.869169 
0.940000 0.615104 0.867033 
0.950000 0.618953 0.864877 
0.960000 0.622763 0.862699 
0.970000 0.626536 0.860501 
0.980000 0.630270 0.858282 
0.990000 0.633968 0.856043 
1.000000 0.637628 0.853784 
1.010000 0.641252 0.851505 
1.020000 0.644839 0.849206 
1.030000 0.648391 0.846888 
1.040000 0.651907 0.844550 
1.050000 0.655388 0.842193 
1.060000 0.658834 0.839817 
1.070000 0.662246 0.837422 
1.080000 0.665623 0.835009 
1.090000 0.668967 0.832577 
1.100000 0.672277 0.830127 
1.110000 0.675554 0.827660 
1.120000 0.678799 0.825174 
1.130000 0.682011 0.822671 
1.140000 0.685191 0.820151 
1.150000 0.688339 0.817614 
1.160000 0.691456 0.815060 
1.170000 0.694541 0.812490 
1.180000 0.697596 0.809904 
1.190000 0.700620 0.807302 
1.200000 0.703613 0.804684 
1.210000 0.706577 0.802051 
1.220000 0.709512 0.799402 
1.230000 0.712416 0.796739 
1.240000 0.715292 0.794062 
1.250000 0.718139 0.791370 
1.260000 0.720958 0.788664 
1.270000 0.723748 0.785944 
1.280000 0.726511 0.783212 
1.290000 0.729246 0.780466 
1.300000 0.731953 0.777707 
1.310000 0.734634 0.774936 
1.320000 0.737287 0.772152 
1.330000 0.739915 0.769357 
1.340000 0.742515 0.766550 
1.350000 0.745090 0.763732 
1.360000 0.747639 0.760903 
1.370000 0.750163 0.758063 
1.380000 0.752661 0.755213 
1.390000 0.755135 0.752353 
1.400000 0.757583 0.749483 
1.410000 0.760008 0.746604 
1.420000 0.762407 0.743715 
1.430000 0.764783 0.740818 
1.440000 0.767136 0.737912 
1.450000 0.769464 0.734997 
1.460000 0.771770 0.732075 
1.470000 0.774052 0.729145 
1.480000 0.776311 0.726208 
1.490000 0.778548 0.723264 
1.500000 0.780763 0.720313 
1.510000 0.782955 0.717356 
1.520000 0.785126 0.714393 
1.530000 0.787274 0.711423 
1.540000 0.789402 0.708449 
1.550000 0.791508 0.705469 
1.560000 0.793592 0.702483 
1.570000 0.795657 0.699494 
1.580000 0.797700 0.696500 
1.590000 0.799723 0.693502 
1.600000 0.801726 0.690499 
1.610000 0.803708 0.687494 
1.620000 0.805671 0.684485 
1.630000 0.807615 0.681473 
1.640000 0.809539 0.678459 
1.650000 0.811443 0.675442 
1.660000 0.813329 0.672423 
1.670000 0.815195 0.669402 
1.680000 0.817043 0.666379 
1.690000 0.818873 0.663355 
1.700000 0.820684 0.660330 
1.710000 0.822477 0.657304 
1.720000 0.824253 0.654277 
1.730000 0.826010 0.651250 
1.740000 0.827750 0.648223 
1.750000 0.829473 0.645196 
1.760000 0.831178 0.642170 
1.770000 0.832866 0.639144 
1.780000 0.834537 0.636119 
1.790000 0.836192 0.633095 
1.800000 0.837830 0.630072 
1.810000 0.839452 0.627051 
1.820000 0.841057 0.624031 
1.830000 0.842647 0.621014 
1.840000 0.844220 0.617998 
1.850000 0.845778 0.614985 
1.860000 0.847320 0.611975 
1.870000 0.848847 0.608968 
1.880000 0.850359 0.605963 
1.890000 0.851855 0.602962 
1.900000 0.853336 0.599964 
1.910000 0.854803 0.596970 
1.920000 0.856255 0.593980 
1.930000 0.857693 0.590993 
1.940000 0.859116 0.588011 
1.950000 0.860524 0.585033 
1.960000 0.861919 0.582060 
1.970000 0.863300 0.579092 
1.980000 0.864667 0.576128 
1.990000 0.866020 0.573170 
2.000000 0.867360 0.570216 
2.010000 0.868687 0.567268 
2.020000 0.870000 0.564326 
2.030000 0.871300 0.561389 
2.040000 0.872587 0.558459 
2.050000 0.873861 0.555534 
2.060000 0.875122 0.552615 
2.070000 0.876371 0.549703 
2.080000 0.877607 0.546797 
2.090000 0.878831 0.543898 
2.100000 0.880043 0.541006 
2.110000 0.881242 0.538120 
2.120000 0.882430 0.535241 
2.130000 0.883606 0.532370 
2.140000 0.884770 0.529506 
2.150000 0.885922 0.526649 
2.160000 0.887063 0.523800 
2.170000 0.888192 0.520958 
2.180000 0.889310 0.518124 
2.190000 0.890417 0.515298 
2.200000 0.891513 0.512479 
2.210000 0.892598 0.509669 
2.220000 0.893672 0.506867 
2.230000 0.894735 0.504074 
2.240000 0.895788 0.501288 
2.250000 0.896830 0.498511 
2.260000 0.897862 0.495743 
2.270000 0.898883 0.492983 
2.280000 0.899894 0.490232 
2.290000 0.900895 0.487490 
2.300000 0.901886 0.484756 
2.310000 0.902867 0.482032 
2.320000 0.903839 0.479317 
2.330000 0.904800 0.476611 
2.340000 0.905752 0.473914 
2.350000 0.906695 0.471226 
2.360000 0.907628 0.468548 
2.370000 0.908552 0.465879 
2.380000 0.909466 0.463219 
2.390000 0.910371 0.460569 
2.400000 0.911268 0.457929 
2.410000 0.912155 0.455298 
2.420000 0.913033 0.452678 
2.430000 0.913903 0.450066 
2.440000 0.914764 0.447465 
2.450000 0.915616 0.444874 
2.460000 0.916460 0.442292 
2.470000 0.917296 0.439721 
2.480000 0.918123 0.437159 
2.490000 0.918941 0.434608 
2.500000 0.919752 0.432067 
2.510000 0.920555 0.429536 
2.520000 0.921349 0.427015 
2.530000 0.922136 0.424504 
2.540000 0.922914 0.422004 
2.550000 0.923685 0.419514 
2.560000 0.924448 0.417034 
2.570000 0.925204 0.414565 
2.580000 0.925952 0.412106 
2.590000 0.926692 0.409657 
2.600000 0.927425 0.407219 
2.610000 0.928151 0.404791 
2.620000 0.928869 0.402374 
2.630000 0.929581 0.399967 
2.640000 0.930285 0.397571 
2.650000 0.930982 0.395186 
2.660000 0.931672 0.392811 
2.670000 0.932356 0.390446 
2.680000 0.933032 0.388092 
2.690000 0.933702 0.385749 
2.700000 0.934365 0.383416 
2.710000 0.935021 0.381094 
2.720000 0.935671 0.378783 
2.730000 0.936314 0.376482 
2.740000 0.936951 0.374192 
2.750000 0.937581 0.371913 
2.760000 0.938206 0.369644 
2.770000 0.938824 0.367386 
2.780000 0.939435 0.365139 
2.790000 0.940041 0.362902 
2.800000 0.940641 0.360676 
2.810000 0.941234 0.358461 
2.820000 0.941822 0.356256 
2.830000 0.942404 0.354062 
2.840000 0.942980 0.351879 
2.850000 0.943550 0.349706 
2.860000 0.944114 0.347544 
2.870000 0.944673 0.345393 
2.880000 0.945226 0.343252 
2.890000 0.945774 0.341122 
2.900000 0.946316 0.339002 
2.910000 0.946853 0.336894 
2.920000 0.947385 0.334795 
2.930000 0.947911 0.332708 
2.940000 0.948432 0.330630 
2.950000 0.948947 0.328564 
2.960000 0.949458 0.326508 
2.970000 0.949963 0.324462 
2.980000 0.950464 0.322427 
2.990000 0.950959 0.320403 
3.000000 0.951450 0.318389 
3.010000 0.951935 0.316385 
3.020000 0.952416 0.314392 
3.030000 0.952892 0.312410 
3.040000 0.953363 0.310437 
3.050000 0.953829 0.308475 
3.060000 0.954291 0.306524 
3.070000 0.954748 0.304583 
3.080000 0.955200 0.302652 
3.090000 0.955648 0.300731 
3.100000 0.956092 0.298821 
3.110000 0.956531 0.296921 
3.120000 0.956966 0.295031 
3.130000 0.957396 0.293151 
3.140000 0.957822 0.291282 
3.150000 0.958244 0.289422 
3.160000 0.958661 0.287573 
3.170000 0.959075 0.285734 
3.180000 0.959484 0.283905 
3.190000 0.959889 0.282086 
3.200000 0.960290 0.280277 
3.210000 0.960687 0.278478 
3.220000 0.961080 0.276689 
3.230000 0.961470 0.274910 
3.240000 0.961855 0.273140 
3.250000 0.962236 0.271381 
3.260000 0.962614 0.269631 
3.270000 0.962988 0.267892 
3.280000 0.963358 0.266162 
3.290000 0.963724 0.264441 
3.300000 0.964087 0.262731 
3.310000 0.964446 0.261030 
3.320000 0.964802 0.259338 
3.330000 0.965154 0.257657 
3.340000 0.965502 0.255985 
3.350000 0.965847 0.254322 
3.360000 0.966189 0.252669 
3.370000 0.966527 0.251026 
3.380000 0.966862 0.249391 
3.390000 0.967193 0.247767 
3.400000 0.967521 0.246151 
3.410000 0.967846 0.244545 
3.420000 0.968167 0.242949 
3.430000 0.968486 0.241361 
3.440000 0.968801 0.239783 
3.450000 0.969113 0.238214 
3.460000 0.969422 0.236654 
3.470000 0.969728 0.235103 
3.480000 0.970030 0.233561 
3.490000 0.970330 0.232029 
3.500000 0.970627 0.230505 
3.510000 0.970920 0.228991 
3.520000 0.971211 0.227485 
3.530000 0.971499 0.225988 
3.540000 0.971784 0.224500 
3.550000 0.972066 0.223021 
3.560000 0.972346 0.221551 
3.570000 0.972622 0.220089 
3.580000 0.972896 0.218636 
3.590000 0.973167 0.217192 
3.600000 0.973435 0.215756 
3.610000 0.973701 0.214329 
3.620000 0.973964 0.212911 
3.630000 0.974224 0.211501 
3.640000 0.974482 0.210100 
3.650000 0.974737 0.208707 
3.660000 0.974990 0.207323 
3.670000 0.975240 0.205946 
3.680000 0.975488 0.204579 
3.690000 0.975733 0.203219 
3.700000 0.975975 0.201868 
3.710000 0.976216 0.200525 
3.720000 0.976453 0.199190 
3.730000 0.976689 0.197863 
3.740000 0.976922 0.196545 
3.750000 0.977153 0.195234 
3.760000 0.977381 0.193932 
3.770000 0.977607 0.192637 
3.780000 0.977831 0.191351 
3.790000 0.978053 0.190072 
3.800000 0.978273 0.188802 
3.810000 0.978490 0.187539 
3.820000 0.978705 0.186284 
3.830000 0.978918 0.185036 
3.840000 0.979129 0.183797 
3.850000 0.979337 0.182565 
3.860000 0.979544 0.181341 
3.870000 0.979749 0.180124 
3.880000 0.979951 0.178915 
3.890000 0.980152 0.177713 
3.900000 0.980350 0.176519 
3.910000 0.980547 0.175333 
3.920000 0.980741 0.174154 
3.930000 0.980934 0.172982 
3.940000 0.981124 0.171817 
3.950000 0.981313 0.170660 
3.960000 0.981500 0.169510 
3.970000 0.981685 0.168368 
3.980000 0.981868 0.167232 
3.990000 0.982049 0.166104 
4.000000 0.982229 0.164983 
4.010000 0.982407 0.163869 
4.020000 0.982583 0.162762 
4.030000 0.982757 0.161662 
4.040000 0.982929 0.160569 
4.050000 0.983100 0.159483 
4.060000 0.983269 0.158403 
4.070000 0.983436 0.157331 
4.080000 0.983602 0.156265 
4.090000 0.983766 0.155207 
4.100000 0.983928 0.154155 
4.110000 0.984089 0.153109 
4.120000 0.984248 0.152071 
4.130000 0.984406 0.151039 
4.140000 0.984561 0.150013 
4.150000 0.984716 0.148994 
4.160000 0.984869 0.147982 
4.170000 0.985020 0.146976 
4.180000 0.985170 0.145977 
4.190000 0.985318 0.144984 
4.200000 0.985465 0.143998 
4.210000 0.985610 0.143017 
4.220000 0.985754 0.142044 
4.230000 0.985897 0.141076 
4.240000 0.986038 0.140115 
4.250000 0.986177 0.139160 
4.260000 0.986316 0.138211 
4.270000 0.986452 0.137268 
4.280000 0.986588 0.136331 
4.290000 0.986722 0.135400 
4.300000 0.986855 0.134476 
4.310000 0.986986 0.133557 
4.320000 0.987116 0.132645 
4.330000 0.987245 0.131738 
4.340000 0.987373 0.130837 
4.350000 0.987499 0.129942 
4.360000 0.987624 0.129053 
4.370000 0.987748 0.128170 
4.380000 0.987870 0.127292 
4.390000 0.987992 0.126421 
4.400000 0.988112 0.125554 
4.410000 0.988231 0.124694 
4.420000 0.988348 0.123839 
4.430000 0.988465 0.122990 
4.440000 0.988580 0.122146 
4.450000 0.988694 0.121308 
4.460000 0.988807 0.120476 
4.470000 0.988919 0.119649 
4.480000 0.989030 0.118827 
4.490000 0.989140 0.118011 
4.500000 0.989248 0.117200 
4.510000 0.989356 0.116394 
4.520000 0.989462 0.115594 
4.530000 0.989568 0.114799 
4.540000 0.989672 0.114009 
4.550000 0.989775 0.113225 
4.560000 0.989878 0.112445 
4.570000 0.989979 0.111671 
4.580000 0.990079 0.110902 
4.590000 0.990178 0.110138 
4.600000 0.990276 0.109379 
4.610000 0.990374 0.108625 
4.620000 0.990470 0.107876 
4.630000 0.990565 0.107132 
4.640000 0.990660 0.106393 
4.650000 0.990753 0.105659 
4.660000 0.990845 0.104930 
4.670000 0.990937 0.104206 
4.680000 0.991028 0.103486 
4.690000 0.991117 0.102772 
4.700000 0.991206 0.102062 
4.710000 0.991294 0.101356 
4.720000 0.991381 0.100656 
4.730000 0.991467 0.099960 
4.740000 0.991553 0.099269 
4.750000 0.991637 0.098582 
4.760000 0.991721 0.097900 
4.770000 0.991804 0.097223 
4.780000 0.991886 0.096550 
4.790000 0.991967 0.095881 
4.800000 0.992047 0.095217 
4.810000 0.992127 0.094558 
4.820000 0.992205 0.093903 
4.830000 0.992283 0.093252 
4.840000 0.992360 0.092606 
4.850000 0.992437 0.091964 
4.860000 0.992512 0.091326 
4.870000 0.992587 0.090693 
4.880000 0.992661 0.090064 
4.890000 0.992735 0.089439 
4.900000 0.992807 0.088818 
4.910000 0.992879 0.088202 
4.920000 0.992951 0.087589 
4.930000 0.993021 0.086981 
4.940000 0.993091 0.086377 
4.950000 0.993160 0.085777 
4.960000 0.993228 0.085181 
4.970000 0.993296 0.084589 
4.980000 0.993363 0.084001 
4.990000 0.993430 0.083417 
5.000000 0.993495 0.082837 
5.010000 0.993560 0.082261 
5.020000 0.993625 0.081689 
5.030000 0.993688 0.081120 
5.040000 0.993752 0.080556 
5.050000 0.993814 0.079995 
5.060000 0.993876 0.079438 
5.070000 0.993937 0.078885 
5.080000 0.993998 0.078336 
5.090000 0.994058 0.077790 
5.100000 0.994117 0.077248 
5.110000 0.994176 0.076710 
5.120000 0.994234 0.076175 
5.130000 0.994292 0.075644 
5.140000 0.994349 0.075117 
5.150000 0.994406 0.074593 
5.160000 0.994461 0.074073 
5.170000 0.994517 0.073556 
5.180000 0.994572 0.073043 
5.190000 0.994626 0.072534 
5.200000 0.994680 0.072027 
5.210000 0.994733 0.071525 
5.220000 0.994786 0.071025 
5.230000 0.994838 0.070529 
5.240000 0.994889 0.070037 
5.250000 0.994940 0.069548 
5.260000 0.994991 0.069062 
5.270000 0.995041 0.068579 
5.280000 0.995091 0.068100 
5.290000 0.995140 0.067624 
5.300000 0.995188 0.067152 
5.310000 0.995237 0.066682 
5.320000 0.995284 0.066216 
5.330000 0.995331 0.065753 
5.340000 0.995378 0.065293 
5.350000 0.995424 0.064836 
5.360000 0.995470 0.064383 
5.370000 0.995515 0.063932 
5.380000 0.995560 0.063485 
5.390000 0.995605 0.063041 
5.400000 0.995648 0.062599 
5.410000 0.995692 0.062161 
5.420000 0.995735 0.061726 
5.430000 0.995778 0.061293 
5.440000 0.995820 0.060864 
5.450000 0.995862 0.060438 
5.460000 0.995903 0.060014 
5.470000 0.995944 0.059594 
5.480000 0.995985 0.059176 
5.490000 0.996025 0.058762 
5.500000 0.996065 0.058350 
5.510000 0.996104 0.057941 
5.520000 0.996143 0.057534 
5.530000 0.996181 0.057131 
5.540000 0.996220 0.056730 
5.550000 0.996257 0.056332 
5.560000 0.996295 0.055937 
5.570000 0.996332 0.055545 
5.580000 0.996369 0.055155 
5.590000 0.996405 0.054768 
5.600000 0.996441 0.054384 
5.610000 0.996476 0.054002 
5.620000 0.996512 0.053623 
5.630000 0.996547 0.053246 
5.640000 0.996581 0.052872 
5.650000 0.996615 0.052501 
5.660000 0.996649 0.052132 
5.670000 0.996683 0.051766 
5.680000 0.996716 0.051402 
5.690000 0.996749 0.051041 
5.700000 0.996781 0.050683 
5.710000 0.996813 0.050326 
5.720000 0.996845 0.049973 
5.730000 0.996877 0.049621 
5.740000 0.996908 0.049273 
5.750000 0.996939 0.048926 
5.760000 0.996970 0.048582 
5.770000 0.997000 0.048241 
5.780000 0.997030 0.047901 
5.790000 0.997060 0.047564 
5.800000 0.997089 0.047230 
5.810000 0.997118 0.046898 
5.820000 0.997147 0.046568 
5.830000 0.997175 0.046240 
5.840000 0.997204 0.045915 
5.850000 0.997232 0.045591 
5.860000 0.997259 0.045270 
5.870000 0.997287 0.044952 
5.880000 0.997314 0.044635 
5.890000 0.997341 0.044321 
5.900000 0.997367 0.044009 
5.910000 0.997394 0.043699 
5.920000 0.997420 0.043391 
5.930000 0.997446 0.043086 
5.940000 0.997471 0.042782 
5.950000 0.997496 0.042481 
5.960000 0.997521 0.042182 
5.970000 0.997546 0.041884 
5.980000 0.997571 0.041589 
5.990000 0.997595 0.041296 
6.000000 0.997619 0.041005 
6.010000 0.997643 0.040716 
6.020000 0.997666 0.040429 
6.030000 0.997690 0.040144 
6.040000 0.997713 0.039861 
6.050000 0.997736 0.039580 
6.060000 0.997758 0.039301 
6.070000 0.997781 0.039024 
6.080000 0.997803 0.038748 
6.090000 0.997825 0.038475 
6.100000 0.997847 0.038204 
6.110000 0.997868 0.037934 
6.120000 0.997890 0.037667 
6.130000 0.997911 0.037401 
6.140000 0.997932 0.037137 
6.150000 0.997952 0.036875 
6.160000 0.997973 0.036615 
6.170000 0.997993 0.036356 
6.180000 0.998013 0.036099 
6.190000 0.998033 0.035845 
6.200000 0.998053 0.035592 
6.210000 0.998072 0.035340 
6.220000 0.998091 0.035091 
6.230000 0.998110 0.034843 
6.240000 0.998129 0.034597 
6.250000 0.998148 0.034353 
6.260000 0.998167 0.034110 
6.270000 0.998185 0.033869 
6.280000 0.998203 0.033630 
6.290000 0.998221 0.033392 
6.300000 0.998239 0.033156 
6.310000 0.998256 0.032922 
6.320000 0.998274 0.032689 
6.330000 0.998291 0.032458 
6.340000 0.998308 0.032229 
6.350000 0.998325 0.032001 
6.360000 0.998342 0.031775 
6.370000 0.998358 0.031550 
6.380000 0.998375 0.031327 
6.390000 0.998391 0.031106 
6.400000 0.998407 0.030886 
6.410000 0.998423 0.030668 
6.420000 0.998439 0.030451 
6.430000 0.998455 0.030235 
6.440000 0.998470 0.030022 
6.450000 0.998485 0.029809 
6.460000 0.998500 0.029598 
6.470000 0.998515 0.029389 
6.480000 0.998530 0.029181 
6.490000 0.998545 0.028975 
6.500000 0.998560 0.028770 
6.510000 0.998574 0.028566 
6.520000 0.998588 0.028364 
6.530000 0.998602 0.028163 
6.540000 0.998616 0.027964 
6.550000 0.998630 0.027766 
6.560000 0.998644 0.027570 
6.570000 0.998657 0.027375 
6.580000 0.998671 0.027181 
6.590000 0.998684 0.026989 
6.600000 0.998697 0.026797 
6.610000 0.998710 0.026608 
6.620000 0.998723 0.026419 
6.630000 0.998736 0.026232 
6.640000 0.998749 0.026047 
6.650000 0.998761 0.025862 
6.660000 0.998773 0.025679 
6.670000 0.998786 0.025497 
6.680000 0.998798 0.025317 
6.690000 0.998810 0.025137 
6.700000 0.998822 0.024959 
6.710000 0.998834 0.024783 
6.720000 0.998845 0.024607 
6.730000 0.998857 0.024433 
6.740000 0.998868 0.024260 
6.750000 0.998880 0.024088 
6.760000 0.998891 0.023917 
6.770000 0.998902 0.023748 
6.780000 0.998913 0.023579 
6.790000 0.998924 0.023412 
6.800000 0.998934 0.023246 
6.810000 0.998945 0.023082 
6.820000 0.998956 0.022918 
6.830000 0.998966 0.022756 
6.840000 0.998976 0.022594 
6.850000 0.998987 0.022434 
6.860000 0.998997 0.022275 
6.870000 0.999007 0.022117 
6.880000 0.999017 0.021960 
6.890000 0.999027 0.021805 
6.900000 0.999036 0.021650 
6.910000 0.999046 0.021497 
6.920000 0.999056 0.021344 
6.930000 0.999065 0.021193 
6.940000 0.999074 0.021043 
6.950000 0.999084 0.020893 
6.960000 0.999093 0.020745 
6.970000 0.999102 0.020598 
6.980000 0.999111 0.020452 
6.990000 0.999120 0.020307 
7.000000 0.999128 0.020163 
7.010000 0.999137 0.020020 
7.020000 0.999146 0.019878 
7.030000 0.999154 0.019737 
7.040000 0.999163 0.019597 
7.050000 0.999171 0.019458 
7.060000 0.999179 0.019320 
7.070000 0.999188 0.019183 
7.080000 0.999196 0.019047 
7.090000 0.999204 0.018911 
7.100000 0.999212 0.018777 
7.110000 0.999220 0.018644 
7.120000 0.999228 0.018512 
7.130000 0.999235 0.018380 
7.140000 0.999243 0.018250 
7.150000 0.999250 0.018120 
7.160000 0.999258 0.017992 
7.170000 0.999265 0.017864 
7.180000 0.999273 0.017737 
7.190000 0.999280 0.017611 
7.200000 0.999287 0.017486 
7.210000 0.999294 0.017362 
7.220000 0.999301 0.017239 
7.230000 0.999308 0.017117 
7.240000 0.999315 0.016995 
7.250000 0.999322 0.016874 
7.260000 0.999329 0.016755 
7.270000 0.999336 0.016636 
7.280000 0.999342 0.016518 
7.290000 0.999349 0.016400 
7.300000 0.999355 0.016284 
7.310000 0.999362 0.016168 
7.320000 0.999368 0.016053 
7.330000 0.999374 0.015939 
7.340000 0.999381 0.015826 
7.350000 0.999387 0.015714 
7.360000 0.999393 0.015602 
7.370000 0.999399 0.015491 
7.380000 0.999405 0.015381 
7.390000 0.999411 0.015272 
7.400000 0.999417 0.015164 
7.410000 0.999423 0.015056 
7.420000 0.999429 0.014949 
7.430000 0.999434 0.014843 
7.440000 0.999440 0.014737 
7.450000 0.999446 0.014633 
7.460000 0.999451 0.014529 
7.470000 0.999457 0.014425 
7.480000 0.999462 0.014323 
7.490000 0.999467 0.014221 
7.500000 0.999473 0.014120 
7.510000 0.999478 0.014020 
7.520000 0.999483 0.013920 
7.530000 0.999488 0.013821 
7.540000 0.999494 0.013723 
7.550000 0.999499 0.013625 
7.560000 0.999504 0.013529 
7.570000 0.999509 0.013432 
7.580000 0.999513 0.013337 
7.590000 0.999518 0.013242 
7.600000 0.999523 0.013148 
7.610000 0.999528 0.013055 
7.620000 0.999533 0.012962 
7.630000 0.999537 0.012870 
7.640000 0.999542 0.012778 
7.650000 0.999547 0.012687 
7.660000 0.999551 0.012597 
7.670000 0.999556 0.012508 
7.680000 0.999560 0.012419 
7.690000 0.999564 0.012330 
7.700000 0.999569 0.012243 
7.710000 0.999573 0.012156 
7.720000 0.999577 0.012069 
7.730000 0.999582 0.011983 
7.740000 0.999586 0.011898 
7.750000 0.999590 0.011814 
7.760000 0.999594 0.011730 
7.770000 0.999598 0.011646 
7.780000 0.999602 0.011563 
7.790000 0.999606 0.011481 
7.800000 0.999610 0.011400 
7.810000 0.999614 0.011318 
7.820000 0.999618 0.011238 
7.830000 0.999622 0.011158 
7.840000 0.999625 0.011079 
7.850000 0.999629 0.011000 
7.860000 0.999633 0.010922 
7.870000 0.999636 0.010844 
7.880000 0.999640 0.010767 
7.890000 0.999644 0.010690 
7.900000 0.999647 0.010614 
7.910000 0.999651 0.010539 
7.920000 0.999654 0.010464 
7.930000 0.999658 0.010389 
7.940000 0.999661 0.010315 
7.950000 0.999665 0.010242 
7.960000 0.999668 0.010169 
7.970000 0.999671 0.010097 
7.980000 0.999675 0.010025 
7.990000 0.999678 0.009954 
8.000000 0.999681 0.009883 
8.010000 0.999684 0.009813 
8.020000 0.999687 0.009743 
8.030000 0.999690 0.009673 
8.040000 0.999694 0.009605 
8.050000 0.999697 0.009536 
8.060000 0.999700 0.009468 
8.070000 0.999703 0.009401 
8.080000 0.999706 0.009334 
8.090000 0.999709 0.009268 
8.100000 0.999712 0.009202 
8.110000 0.999714 0.009136 
8.120000 0.999717 0.009071 
8.130000 0.999720 0.009007 
8.140000 0.999723 0.008943 
8.150000 0.999726 0.008879 
8.160000 0.999728 0.008816 
8.170000 0.999731 0.008753 
8.180000 0.999734 0.008691 
8.190000 0.999736 0.008629 
8.200000 0.999739 0.008568 
8.210000 0.999742 0.008507 
8.220000 0.999744 0.008446 
8.230000 0.999747 0.008386 
8.240000 0.999749 0.008326 
8.250000 0.999752 0.008267 
8.260000 0.999754 0.008208 
8.270000 0.999757 0.008150 
8.280000 0.999759 0.008092 
8.290000 0.999762 0.008034 
8.300000 0.999764 0.007977 
8.310000 0.999766 0.007920 
8.320000 0.999769 0.007864 
8.330000 0.999771 0.007808 
8.340000 0.999773 0.007752 
8.350000 0.999776 0.007697 
8.360000 0.999778 0.007642 
8.370000 0.999780 0.007588 
8.380000 0.999782 0.007534 
8.390000 0.999784 0.007480 
8.400000 0.999787 0.007427 
8.410000 0.999789 0.007374 
8.420000 0.999791 0.007321 
8.430000 0.999793 0.007269 
8.440000 0.999795 0.007218 
8.450000 0.999797 0.007166 
8.460000 0.999799 0.007115 
8.470000 0.999801 0.007064 
8.480000 0.999803 0.007014 
8.490000 0.999805 0.006964 
8.500000 0.999807 0.006915 
8.510000 0.999809 0.006865 
8.520000 0.999811 0.006817 
8.530000 0.999813 0.006768 
8.540000 0.999815 0.006720 
8.550000 0.999816 0.006672 
8.560000 0.999818 0.006624 
8.570000 0.999820 0.006577 
8.580000 0.999822 0.006530 
8.590000 0.999824 0.006484 
8.600000 0.999825 0.006438 
8.610000 0.999827 0.006392 
8.620000 0.999829 0.006346 
8.630000 0.999831 0.006301 
8.640000 0.999832 0.006256 
8.650000 0.999834 0.006212 
8.660000 0.999836 0.006167 
8.670000 0.999837 0.006124 
8.680000 0.999839 0.006080 
8.690000 0.999841 0.006037 
8.700000 0.999842 0.005994 
8.710000 0.999844 0.005951 
8.720000 0.999845 0.005909 
8.730000 0.999847 0.005866 
8.740000 0.999848 0.005825 
8.750000 0.999850 0.005783 
8.760000 0.999851 0.005742 
8.770000 0.999853 0.005701 
8.780000 0.999854 0.005661 
8.790000 0.999856 0.005620 
8.800000 0.999857 0.005580 
8.810000 0.999859 0.005540 
8.820000 0.999860 0.005501 
8.830000 0.999861 0.005462 
8.840000 0.999863 0.005423 
8.850000 0.999864 0.005384 
8.860000 0.999866 0.005346 
8.870000 0.999867 0.005308 
8.880000 0.999868 0.005270 
8.890000 0.999870 0.005232 
8.900000 0.999871 0.005195 
8.910000 0.999872 0.005158 
8.920000 0.999873 0.005121 
8.930000 0.999875 0.005085 
8.940000 0.999876 0.005049 
8.950000 0.999877 0.005013 
8.960000 0.999878 0.004977 
8.970000 0.999880 0.004942 
8.980000 0.999881 0.004906 
8.990000 0.999882 0.004871 
9.000000 0.999883 0.004837 
9.010000 0.999884 0.004802 
9.020000 0.999886 0.004768 
9.030000 0.999887 0.004734 
9.040000 0.999888 0.004700 
9.050000 0.999889 0.004667 
9.060000 0.999890 0.004634 
9.070000 0.999891 0.004600 
9.080000 0.999892 0.004568 
9.090000 0.999893 0.004535 
9.100000 0.999894 0.004503 
9.110000 0.999895 0.004471 
9.120000 0.999897 0.004439 
9.130000 0.999898 0.004407 
9.140000 0.999899 0.004376 
9.150000 0.999900 0.004345 
9.160000 0.999901 0.004314 
9.170000 0.999902 0.004283 
9.180000 0.999903 0.004252 
9.190000 0.999904 0.004222 
9.200000 0.999904 0.004192 
9.210000 0.999905 0.004162 
9.220000 0.999906 0.004133 
9.230000 0.999907 0.004103 
9.240000 0.999908 0.004074 
9.250000 0.999909 0.004045 
9.260000 0.999910 0.004016 
9.270000 0.999911 0.003987 
9.280000 0.999912 0.003959 
9.290000 0.999913 0.003931 
9.300000 0.999914 0.003903 
9.310000 0.999914 0.003875 
9.320000 0.999915 0.003847 
9.330000 0.999916 0.003820 
9.340000 0.999917 0.003793 
9.350000 0.999918 0.003766 
9.360000 0.999919 0.003739 
9.370000 0.999919 0.003712 
9.380000 0.999920 0.003686 
9.390000 0.999921 0.003659 
9.400000 0.999922 0.003633 
9.410000 0.999923 0.003607 
9.420000 0.999923 0.003582 
9.430000 0.999924 0.003556 
9.440000 0.999925 0.003531 
9.450000 0.999926 0.003506 
9.460000 0.999926 0.003481 
9.470000 0.999927 0.003456 
9.480000 0.999928 0.003431 
9.490000 0.999929 0.003407 
9.500000 0.999929 0.003382 
9.510000 0.999930 0.003358 
9.520000 0.999931 0.003334 
9.530000 0.999931 0.003311 
9.540000 0.999932 0.003287 
9.550000 0.999933 0.003264 
9.560000 0.999933 0.003240 
9.570000 0.999934 0.003217 
9.580000 0.999935 0.003194 
9.590000 0.999935 0.003172 
9.600000 0.999936 0.003149 
9.610000 0.999937 0.003127 
9.620000 0.999937 0.003104 
9.630000 0.999938 0.003082 
9.640000 0.999939 0.003060 
9.650000 0.999939 0.003038 
9.660000 0.999940 0.003017 
9.670000 0.999940 0.002995 
9.680000 0.999941 0.002974 
9.690000 0.999942 0.002953 
9.700000 0.999942 0.002932 
9.710000 0.999943 0.002911 
9.720000 0.999943 0.002890 
9.730000 0.999944 0.002869 
9.740000 0.999944 0.002849 
9.750000 0.999945 0.002829 
9.760000 0.999946 0.002808 
9.770000 0.999946 0.002788 
9.780000 0.999947 0.002768 
9.790000 0.999947 0.002749 
9.800000 0.999948 0.002729 
9.810000 0.999948 0.002710 
9.820000 0.999949 0.002690 
9.830000 0.999949 0.002671 
9.840000 0.999950 0.002652 
9.850000 0.999950 0.002633 
9.860000 0.999951 0.002614 
9.870000 0.999951 0.002596 
9.880000 0.999952 0.002577 
9.890000 0.999952 0.002559 
9.900000 0.999953 0.002541 
9.910000 0.999953 0.002523 
9.920000 0.999954 0.002505 
9.930000 0.999954 0.002487 
9.940000 0.999955 0.002469 
9.950000 0.999955 0.002451 
9.960000 0.999956 0.002434 
9.970000 0.999956 0.002417 
9.980000 0.999956 0.002399 
9.990000 0.999957 0.002382 
10.000000 0.999957 0.002365 


==> data/energy_intensity.txt <==
t V I 
0.017500 0.937117 0.390096 
0.034722 0.937117 0.372876 
0.051944 0.935583 0.358327 
0.069167 0.934049 0.350889 
0.086667 0.935583 0.347930 
0.103889 0.935583 0.493517 
0.121111 0.938650 0.642474 
0.138611 0.937117 0.632138 
0.155833 0.935583 0.655810 
0.173056 0.940184 0.684537 
0.190556 0.937117 0.675948 
0.207778 0.937117 0.664975 
0.225000 0.938650 0.648577 
0.242500 0.938650 0.638179 
0.259722 0.938650 0.632775 
0.276944 0.938650 0.623651 
0.294444 0.940184 0.616275 
0.311667 0.940184 0.613069 
0.328889 0.940184 0.596794 
0.346111 0.940184 0.555409 
0.363611 0.940184 0.528758 
0.380833 0.941718 0.537861 
0.398056 0.940184 0.545937 
0.415556 0.940184 0.544806 
0.432778 0.941718 0.542217 
0.450000 0.943252 0.545238 
0.467500 0.941718 0.542751 
0.484722 0.943252 0.538683 
0.501944 0.940184 0.543327 
0.519444 0.941718 0.554855 
0.536667 0.941718 0.567287 
0.553889 0.941718 0.580931 
0.571389 0.941718 0.586006 
0.588611 0.941718 0.572074 
0.605833 0.941718 0.553129 
0.623333 0.940184 0.535272 
0.640556 0.941718 0.519819 
0.657778 0.940184 0.497257 
0.675278 0.938650 0.465324 
0.692500 0.941718 0.438714 
0.709722 0.940184 0.425850 
0.727222 0.940184 0.422850 
0.744444 0.941718 0.424309 
0.761667 0.940184 0.426713 
0.778889 0.940184 0.423836 
0.796944 0.940184 0.385513 
0.814167 0.940184 0.339731 
0.831389 0.938650 0.325182 
0.848889 0.938650 0.318360 
0.866111 0.938650 0.314826 
0.883333 0.938650 0.318977 
0.900556 0.938650 0.324299 
0.918056 0.938650 0.318360 
0.935278 0.938650 0.309771 
0.952500 0.938650 0.314805 
0.970278 0.938650 0.345998 
0.987500 0.937117 0.355471 
1.004722 0.938650 0.345341 
1.022222 0.937117 0.345320 
1.039444 0.937117 0.340820 
1.056667 0.938650 0.344087 
1.074167 0.938650 0.373883 
1.091389 0.937117 0.404254 
1.108611 0.937117 0.412247 
1.125833 0.938650 0.419357 
1.143333 0.937117 0.413973 
1.160556 0.937117 0.416110 
1.177778 0.937117 0.428398 
1.195278 0.937117 0.426056 
1.212500 0.937117 0.420775 
1.229722 0.937117 0.417857 
1.247222 0.937117 0.412843 
1.264444 0.937117 0.392644 
1.281667 0.937117 0.378095 
1.299167 0.937117 0.361759 
1.316389 0.937117 0.336443 
1.333611 0.937117 0.324525 
1.350833 0.937117 0.313798 
1.368333 0.937117 0.299250 
1.385556 0.938650 0.285297 
1.402778 0.937117 0.275167 
1.420000 0.935583 0.264441 
1.437500 0.935583 0.254968 
1.454722 0.935583 0.250550 
1.471944 0.935583 0.249625 
1.489167 0.935583 0.252584 
1.506667 0.937117 0.262714 
1.523889 0.935583 0.289818 
1.541111 0.934049 0.299928 
1.558611 0.935583 0.284969 
1.575833 0.935583 0.277756 
1.593056 0.932515 0.270585 
1.610556 0.934049 0.281003 
1.627778 0.934049 0.293805 
1.645000 0.935583 0.288133 
1.662222 0.932515 0.281599 
1.679722 0.934049 0.277448 
1.696944 0.934049 0.276564 
1.714167 0.932515 0.277181 
1.731667 0.932515 0.276564 
1.748889 0.932515 0.274160 
1.766111 0.934049 0.271222 
1.783611 0.932515 0.269146 
1.800833 0.932515 0.267358 
1.818056 0.930982 0.265016 
1.835278 0.930982 0.264132 
1.852778 0.930982 0.265036 
1.870000 0.930982 0.267400 
1.887222 0.930982 0.270646 
1.904444 0.930982 0.274222 
1.921944 0.930982 0.277797 
1.939167 0.930982 0.281044 
1.956389 0.929448 0.283695 
1.973889 0.930982 0.286078 
1.991111 0.929448 0.289921 
2.008333 0.929448 0.294647 
2.025833 0.930982 0.300565 
2.043056 0.929448 0.308600 
2.060278 0.929448 0.319018 
2.077778 0.929448 0.329395 
2.095000 0.929448 0.336279 
2.112222 0.929448 0.338724 
2.129444 0.929448 0.338128 
2.146944 0.929448 0.335498 
2.164167 0.929448 0.332580 
2.181389 0.929448 0.321299 
2.198889 0.929448 0.302887 
2.216111 0.929448 0.289510 
2.233333 0.927914 0.277325 
2.250833 0.927914 0.261029 
2.268056 0.927914 0.237851 
2.285278 0.927914 0.216090 
2.302500 0.927914 0.202137 
2.320000 0.927914 0.199178 
2.337222 0.926380 0.207192 
2.354444 0.926380 0.214343 
2.371944 0.926380 0.216994 
2.389167 0.924847 0.217610 
2.406389 0.926380 0.215535 
2.423889 0.924847 0.208692 
2.441111 0.924847 0.199774 
2.458333 0.924847 0.192911 
2.475833 0.924847 0.194719 
2.493056 0.924847 0.203678 
2.510278 0.923313 0.203391 
2.527500 0.923313 0.199527 
2.545000 0.923313 0.199856 
2.562222 0.923313 0.200144 
2.579444 0.923313 0.200719 
2.596944 0.921779 0.201027 
2.614167 0.921779 0.198048 
2.631667 0.921779 0.199856 
2.648889 0.921779 0.207603 
2.666389 0.920245 0.211446 
2.683611 0.920245 0.212946 
2.700833 0.920245 0.214425 
2.718333 0.920245 0.216788 
2.735556 0.917178 0.218001 
2.752778 0.920245 0.218597 
2.770278 0.920245 0.219172 
2.787500 0.918712 0.219747 
2.804722 0.920245 0.220919 
2.822222 0.918712 0.222090 
2.839444 0.918712 0.222994 
2.856667 0.918712 0.223590 
2.873889 0.917178 0.221782 
2.891389 0.918712 0.218823 
2.908611 0.918712 0.217055 
2.925833 0.918712 0.215596 
2.943333 0.917178 0.213521 
2.960556 0.915644 0.211405 
2.977778 0.917178 0.209617 
2.995000 0.917178 0.206350 
3.012500 0.917178 0.199178 
3.029722 0.915644 0.188739 
3.046944 0.915644 0.180705 
3.064167 0.914110 0.176821 
3.081667 0.914110 0.174992 
3.098889 0.914110 0.174088 
3.116111 0.912577 0.172917 
3.133611 0.912577 0.172609 
3.150833 0.912577 0.173492 
3.168056 0.911043 0.173821 
3.185556 0.911043 0.172362 
3.202778 0.911043 0.169958 
3.220000 0.911043 0.167287 
3.237222 0.911043 0.164328 
3.254722 0.909509 0.161636 
3.271944 0.909509 0.159560 
3.289167 0.907975 0.157218 
3.306667 0.909509 0.154567 
3.323889 0.907975 0.151608 
3.341111 0.907975 0.148053 
3.358333 0.907975 0.144786 
3.375833 0.907975 0.141806 
3.393056 0.907975 0.139423 
3.410278 0.907975 0.137676 
3.427778 0.906442 0.136772 
3.445000 0.904908 0.137964 
3.462222 0.904908 0.142793 
3.479444 0.904908 0.145484 
3.496944 0.903374 0.142217 
3.514167 0.903374 0.134779 
3.531389 0.903374 0.131203 
3.548889 0.903374 0.129107 
3.566111 0.901840 0.131799 
3.583333 0.900307 0.134203 
3.600833 0.901840 0.131224 
3.618056 0.900307 0.134224 
3.635278 0.898773 0.134532 
3.652778 0.898773 0.131265 
3.670000 0.898773 0.126497 
3.687222 0.898773 0.119942 
3.704722 0.898773 0.114292 
3.721944 0.895706 0.109257 
3.739167 0.897239 0.106606 
3.756389 0.894172 0.103915 
3.773889 0.894172 0.102456 
3.791111 0.894172 0.105168 
3.808333 0.894172 0.104243 
3.825556 0.892638 0.103051 
3.843056 0.892638 0.101593 
3.860278 0.892638 0.097421 
3.877500 0.892638 0.096229 
3.895000 0.891104 0.097154 
3.912222 0.888037 0.098675 
3.929444 0.889571 0.100154 
3.946667 0.889571 0.099538 
3.964167 0.886503 0.101366 
3.981389 0.888037 0.101387 
3.998611 0.884969 0.096599 
4.015833 0.884969 0.093044 
4.033333 0.883436 0.090065 
4.050556 0.883436 0.087106 
4.067778 0.883436 0.084763 
4.085000 0.884969 0.083592 
4.102500 0.881902 0.082688 
4.119722 0.880368 0.081475 
4.136944 0.880368 0.078804 
4.154444 0.878834 0.076112 
4.171667 0.877301 0.074037 
4.188889 0.877301 0.071961 
4.206111 0.877301 0.070174 
4.223611 0.875767 0.068386 
4.240833 0.872699 0.066310 
4.258333 0.874233 0.063968 
4.275556 0.871166 0.062180 
4.293056 0.871166 0.060701 
4.310278 0.869632 0.058954 
4.327500 0.866564 0.057475 
4.344722 0.866564 0.055975 
4.362222 0.869632 0.054783 
4.379444 0.866564 0.053920 
4.396667 0.865031 0.053365 
4.413889 0.863497 0.053385 
4.431389 0.861963 0.053057 
4.448611 0.860429 0.051577 
4.465833 0.861963 0.049111 
4.483333 0.860429 0.046810 
4.500556 0.857362 0.044899 
4.517778 0.855828 0.042967 
4.535000 0.855828 0.040625 
4.552500 0.854294 0.038241 
4.569722 0.852761 0.036186 
4.586944 0.851227 0.034090 
4.604167 0.848160 0.032076 
4.621667 0.848160 0.030535 
4.638889 0.846626 0.029343 
4.656111 0.845092 0.028111 
4.673333 0.842025 0.026857 
4.690833 0.840491 0.025706 
4.708056 0.838957 0.024658 
4.725278 0.837423 0.023610 
4.742778 0.835890 0.022419 
4.760000 0.832822 0.021145 
4.777500 0.832822 0.019809 
4.794722 0.829755 0.018473 
4.811944 0.828221 0.017179 
4.829444 0.825153 0.015925 
4.846667 0.823620 0.014733 
4.863889 0.822086 0.013562 
4.881389 0.817485 0.012432 
4.898611 0.814417 0.011363 
4.915833 0.811350 0.010398 
4.933056 0.806748 0.009452 
4.950556 0.802147 0.008548 
4.967778 0.800613 0.007706 
4.985278 0.794479 0.006925 
5.002500 0.791411 0.006226 
5.019722 0.788344 0.005569 
5.037222 0.782209 0.004993 
5.054444 0.777607 0.004459 
5.071667 0.773006 0.003904 
5.089167 0.766871 0.003411 
5.106389 0.762270 0.003000 
5.123611 0.756135 0.002630 
5.140833 0.750000 0.002322 
5.158333 0.743865 0.002075 
5.175556 0.736196 0.001870 
5.192778 0.726994 0.001664 
5.210278 0.714724 0.001500 
5.227500 0.703988 0.001377 
5.244722 0.688650 0.001274 
5.261944 0.673313 0.001171 
5.279444 0.653374 0.001069 
5.296667 0.639571 0.000986 
5.314167 0.622699 0.000945 
5.331389 0.605828 0.000945 
5.348611 0.590491 0.000925 
5.366111 0.573620 0.000884 
5.383333 0.559816 0.000863 
5.400556 0.546012 0.000842 
5.418056 0.532209 0.000822 
5.435278 0.519939 0.000801 
5.452500 0.507669 0.000781 
5.469722 0.496933 0.000781 
5.487222 0.486196 0.000781 
5.504444 0.476994 0.000781 
5.521667 0.464724 0.000760 
5.538889 0.458589 0.000740 
5.556389 0.449387 0.000740 
5.573611 0.441718 0.000740 
5.590833 0.435583 0.000740 
5.608056 0.427914 0.000740 
5.625556 0.423313 0.000740 
5.642778 0.418712 0.000740 
5.660000 0.414110 0.000740 
5.677500 0.406442 0.000740 
5.694722 0.403374 0.000740 
5.711944 0.395706 0.000740 
5.729444 0.394172 0.000740 
5.746667 0.394172 0.000740 
5.763889 0.386503 0.000740 
5.781389 0.383436 0.000740 
5.798611 0.380368 0.000740 
5.815833 0.377301 0.000740 
5.833333 0.371166 0.000740 
5.850556 0.368098 0.000740 
5.867778 0.366564 0.000740 
5.885278 0.366564 0.000740 
5.902500 0.366564 0.000740 
5.919722 0.361963 0.000740 
5.937222 0.357362 0.000740 
5.954444 0.355828 0.000740 
5.971667 0.352761 0.000740 
5.989167 0.349693 0.000740 
6.006389 0.348160 0.000740 
6.023611 0.348160 0.000740 
6.041111 0.348160 0.000740 
6.058333 0.337423 0.000740 
6.075556 0.342025 0.000740 
6.092778 0.338957 0.000740 
6.110278 0.335890 0.000740 
6.127500 0.332822 0.000740 
6.144722 0.331288 0.000740 
6.162222 0.329755 0.000740 
6.179444 0.328221 0.000740 
6.196667 0.326687 0.000740 
6.214167 0.325153 0.000740 
6.231389 0.322086 0.000740 
6.248611 0.322086 0.000740 
6.266111 0.319018 0.000740 
6.283333 0.315951 0.000740 
6.300556 0.312883 0.000740 
6.318056 0.314417 0.000740 
6.335278 0.314417 0.000740 
6.352500 0.312883 0.000740 
6.370000 0.311350 0.000740 
6.387222 0.306748 0.000740 
6.404444 0.306748 0.000740 
6.421944 0.306748 0.000740 
6.439167 0.306748 0.000740 
6.456389 0.303681 0.000740 
6.473889 0.303681 0.000740 
6.491111 0.300613 0.000740 
6.508333 0.300613 0.000740 
6.525833 0.300613 0.000740 
6.543056 0.297546 0.000740 
6.560278 0.294479 0.000740 
6.577778 0.296012 0.000740 
6.595000 0.294479 0.000740 
6.612222 0.292945 0.000740 
6.629444 0.291411 0.000740 
6.646944 0.288344 0.000740 
6.664167 0.285276 0.000740 
6.681389 0.285276 0.000740 
6.698611 0.285276 0.000740 
6.716111 0.289877 0.000740 
6.733333 0.283742 0.000740 
6.750556 0.282209 0.000740 
6.767778 0.283742 0.000740 
6.785278 0.282209 0.000740 
6.802500 0.285276 0.000740 
6.819722 0.277607 0.000740 
6.837222 0.280675 0.000740 
6.854444 0.276074 0.000740 
6.871667 0.276074 0.000740 
6.888889 0.266871 0.000740 
6.906389 0.277607 0.000740 
6.923611 0.274540 0.000740 
6.940833 0.273006 0.000740 
6.958333 0.271472 0.000740 
6.975556 0.266871 0.000740 
6.992778 0.271472 0.000740 
7.010278 0.268405 0.000740 
7.027500 0.266871 0.000740 
7.044722 0.268405 0.000740 
7.062222 0.265337 0.000740 
7.079444 0.273006 0.000740 
7.096667 0.263804 0.000740 
7.114167 0.265337 0.000740 
7.131389 0.263804 0.000740 
7.148611 0.262270 0.000740 
7.166111 0.263804 0.000740 
7.183333 0.262270 0.000740 
7.200556 0.257669 0.000740 
7.217778 0.259202 0.000740 
7.235278 0.259202 0.000740 
7.252500 0.254601 0.000740 
7.269722 0.256135 0.000740 
7.286944 0.256135 0.000740 
7.304444 0.254601 0.000740 
7.321667 0.253067 0.000740 
7.338889 0.254601 0.000740 
7.356111 0.245399 0.000740 
7.373333 0.251534 0.000740 
7.390833 0.250000 0.000740 
7.408056 0.243865 0.000740 
7.425278 0.248466 0.000740 
7.442778 0.248466 0.000740 
7.460000 0.246933 0.000740 
7.477222 0.246933 0.000740 
7.494722 0.246933 0.000740 
7.511944 0.243865 0.000740 
7.529167 0.243865 0.000740 
7.546389 0.243865 0.000740 
7.563889 0.243865 0.000740 
7.581111 0.242331 0.000740 
7.598333 0.243865 0.000740 
7.615556 0.242331 0.000740 
7.633056 0.240798 0.000740 
7.650278 0.248466 0.000740 
7.667500 0.239264 0.000740 
7.684722 0.240798 0.000740 
7.702222 0.237730 0.000740 
7.719444 0.237730 0.000740 
7.736667 0.239264 0.000740 
7.754167 0.236196 0.000740 
7.771389 0.234663 0.000740 
7.788611 0.237730 0.000740 
7.806111 0.239264 0.000740 
7.823333 0.234663 0.000740 
7.840556 0.233129 0.000740 
7.858056 0.233129 0.000740 
7.875278 0.231595 0.000740 
7.892500 0.231595 0.000740 
7.910000 0.231595 0.000740 
7.927222 0.231595 0.000740 
7.944444 0.228528 0.000740 
7.961667 0.231595 0.000740 
7.978889 0.228528 0.000740 
7.996389 0.228528 0.000740 
8.013611 0.223926 0.000740 
8.030833 0.228528 0.000740 
8.048333 0.225460 0.000740 
8.065556 0.226994 0.000740 
8.082778 0.226994 0.000740 
8.100278 0.225460 0.000740 
8.117500 0.223926 0.000740 
8.134722 0.223926 0.000740 
8.151944 0.222393 0.000740 
8.169444 0.220859 0.000740 
8.186667 0.222393 0.000740 
8.203889 0.216258 0.000740 
8.221111 0.220859 0.000740 
8.238611 0.220859 0.000740 
8.255833 0.223926 0.000740 
8.273056 0.213190 0.000740 
8.290278 0.219325 0.000740 
8.307778 0.216258 0.000740 
8.325000 0.216258 0.000740 
8.342222 0.214724 0.000740 
8.359722 0.216258 0.000740 
8.376944 0.216258 0.000740 
8.394167 0.214724 0.000740 
8.411389 0.214724 0.000740 
8.428889 0.214724 0.000740 
8.446111 0.213190 0.000740 
8.463333 0.211656 0.000740 
8.480833 0.211656 0.000740 
8.498056 0.214724 0.000740 
8.515278 0.213190 0.000740 
8.532778 0.210123 0.000740 
8.550000 0.208589 0.000740 
8.567222 0.202454 0.000740 
8.584722 0.207055 0.000740 
8.601944 0.200920 0.000740 
8.619167 0.205521 0.000740 
8.636389 0.202454 0.000740 
8.653889 0.203988 0.000740 
8.671111 0.211656 0.000740 
8.688333 0.200920 0.000740 
8.705833 0.194785 0.000740 
8.723056 0.203988 0.000740 
8.740278 0.197853 0.000740 
8.757500 0.199387 0.000740 
8.775000 0.196319 0.000740 
8.792222 0.200920 0.000740 
8.809444 0.200920 0.000740 
8.826667 0.197853 0.000740 
8.844167 0.193252 0.000740 
8.861389 0.194785 0.000740 
8.878611 0.196319 0.000740 
8.895833 0.194785 0.000740 
8.913333 0.197853 0.000740 
8.930556 0.193252 0.000740 
8.947778 0.193252 0.000740 
8.965000 0.191718 0.000740 
8.982500 0.196319 0.000740 
8.999722 0.191718 0.000740 
9.016944 0.191718 0.000740 
9.034167 0.194785 0.000740 
9.051667 0.188650 0.000740 
9.068889 0.188650 0.000740 
9.086111 0.191718 0.000740 
9.103333 0.197853 0.000740 
9.120833 0.190184 0.000740 
9.138056 0.184049 0.000740 
9.155278 0.180982 0.000740 
9.172778 0.184049 0.000740 
9.190000 0.184049 0.000740 
9.207222 0.184049 0.000740 
9.224444 0.184049 0.000740 
9.241944 0.190184 0.000740 
9.259167 0.182515 0.000740 
9.276389 0.179448 0.000740 
9.293889 0.180982 0.000740 
9.311111 0.179448 0.000740 
9.328333 0.182515 0.000740 
9.345833 0.179448 0.000740 
9.363056 0.182515 0.000740 
9.380278 0.177914 0.000740 
9.397500 0.173313 0.000740 
9.415000 0.177914 0.000740 
9.432222 0.182515 0.000740 
9.449722 0.177914 0.000740 
9.466944 0.176380 0.000740 
9.484167 0.176380 0.000740 
9.501389 0.174847 0.000740 
9.518611 0.171779 0.000390 
9.536111 0.171779 0.000041 
9.553333 0.171779 0.000041 
9.570556 0.171779 0.000041 
9.588056 0.170245 0.000041 
9.605278 0.180982 0.000041 
9.622500 0.171779 0.000041 
9.640000 0.177914 0.000041 
9.657222 0.170245 0.000041 
9.674444 0.173313 0.000041 
9.691667 0.173313 0.000041 
9.709167 0.170245 0.000041 
9.726389 0.170245 0.000041 
9.743611 0.168712 0.000041 
9.761111 0.171779 0.000041 
9.778333 0.170245 0.000041 
9.795556 0.168712 0.000041 
9.813056 0.170245 0.000041 
9.830278 0.167178 0.000041 
9.847500 0.167178 0.000041 
9.864722 0.167178 0.000041 
9.882222 0.165644 0.000041 
9.899444 0.164110 0.000041 
9.916667 0.162577 0.000041 
9.933889 0.161043 0.000041 
9.951389 0.167178 0.000041 
9.968611 0.164110 0.000041 
9.985833 0.164110 0.000041 
10.003056 0.162577 0.000041 
10.020556 0.161043 0.000041 
10.037778 0.162577 0.000041 
10.055000 0.165644 0.000041 
10.072500 0.161043 0.000041 
10.089722 0.161043 0.000041 
10.106944 0.159509 0.000041 
10.124167 0.161043 0.000041 
10.141667 0.161043 0.000041 
10.158889 0.159509 0.000041 
10.176111 0.159509 0.000041 
10.193611 0.151840 0.000041 
10.210833 0.159509 0.000041 
10.228056 0.157975 0.000041 
10.245278 0.157975 0.000041 
10.262778 0.157975 0.000041 
10.280000 0.157975 0.000041 
10.297222 0.156442 0.000041 
10.314444 0.157975 0.000041 
10.331944 0.150307 0.000041 
10.349167 0.153374 0.000041 
10.366389 0.154908 0.000041 
10.383889 0.153374 0.000041 
10.401111 0.153374 0.000041 
10.418333 0.157975 0.000041 
10.435833 0.154908 0.000041 
10.453056 0.153374 0.000041 
10.470278 0.153374 0.000041 
10.487778 0.156442 0.000041 
10.505000 0.150307 0.000041 
10.522222 0.151840 0.000041 
10.539444 0.150307 0.000041 
10.556944 0.147239 0.000041 
10.574167 0.153374 0.000041 
10.591389 0.148773 0.000041 
10.608889 0.145706 0.000041 
10.626111 0.151840 0.000041 
10.643333 0.150307 0.000041 
10.660556 0.151840 0.000041 
10.678056 0.148773 0.000041 
10.695278 0.150307 0.000041 
10.712500 0.147239 0.000041 
10.730000 0.147239 0.000041 
10.747222 0.150307 0.000041 
10.764444 0.147239 0.000041 
10.782778 0.147239 0.000041 
10.800000 0.147239 0.000041 
10.817500 0.145706 0.000041 
10.834722 0.147239 0.000041 
10.851944 0.145706 0.000041 
10.869444 0.147239 0.000041 
10.886667 0.144172 0.000041 
10.903889 0.145706 0.000041 
10.921111 0.144172 0.000041 
10.938611 0.144172 0.000041 
10.955833 0.145706 0.000041 
10.973056 0.142638 0.000041 
10.990556 0.142638 0.000041 
11.007778 0.144172 0.000041 
11.025000 0.141104 0.000041 
11.042500 0.144172 0.000041 
11.059722 0.144172 0.000041 
11.076944 0.142638 0.000041 
11.094167 0.142638 0.000041 
11.111667 0.141104 0.000041 
11.128889 0.142638 0.000041 
11.146111 0.136503 0.000041 
11.163611 0.139571 0.000041 
11.180833 0.139571 0.000041 
11.198056 0.141104 0.000041 
11.215278 0.145706 0.000041 
11.232778 0.139571 0.000041 
11.250000 0.141104 0.000041 
11.267222 0.139571 0.000041 
11.284722 0.141104 0.000041 
11.301944 0.139571 0.000041 
11.319167 0.138037 0.000041 
11.336389 0.139571 0.000041 
11.353889 0.139571 0.000041 
11.371111 0.138037 0.000041 
11.388333 0.144172 0.000041 
11.405833 0.136503 0.000041 
11.423056 0.138037 0.000041 
11.440278 0.138037 0.000041 
11.457500 0.138037 0.000041 
11.475000 0.134969 0.000041 
11.492222 0.138037 0.000041 
11.509444 0.136503 0.000041 
11.526667 0.134969 0.000041 
11.544167 0.134969 0.000041 
11.561389 0.127301 0.000041 
11.578611 0.133436 0.000041 
11.596111 0.134969 0.000041 
11.613333 0.134969 0.000041 
11.630556 0.136503 0.000041 
11.647778 0.134969 0.000041 
11.665278 0.133436 0.000041 
11.682500 0.134969 0.000041 
11.699722 0.131902 0.000041 
11.717222 0.139571 0.000041 
11.734444 0.133436 0.000041 
11.751667 0.133436 0.000041 
11.768889 0.133436 0.000041 
11.786389 0.133436 0.000041 
11.803611 0.133436 0.000041 
11.820833 0.130368 0.000041 
11.838056 0.131902 0.000041 
11.855556 0.131902 0.000041 
11.872778 0.131902 0.000041 
11.890000 0.131902 0.000041 
11.907500 0.128834 0.000041 
11.924722 0.130368 0.000041 
11.941944 0.131902 0.000041 
11.959167 0.130368 0.000041 
11.976667 0.130368 0.000041 
11.993889 0.130368 0.000041 
12.011111 0.128834 0.000041 
12.028611 0.128834 0.000041 
12.045833 0.128834 0.000041 
12.063056 0.128834 0.000041 
12.080278 0.130368 0.000041 
12.097778 0.122699 0.000041 
12.115000 0.128834 0.000041 
12.132222 0.125767 0.000041 
12.149444 0.125767 0.000041 
12.166944 0.128834 0.000041 
12.184167 0.128834 0.000041 
12.201389 0.127301 0.000041 
12.218611 0.127301 0.000041 
12.236111 0.125767 0.000041 
12.253333 0.124233 0.000041 
12.270556 0.125767 0.000041 
12.288056 0.125767 0.000041 
12.305278 0.124233 0.000041 
12.322500 0.124233 0.000041 
12.339722 0.125767 0.000041 
12.357222 0.125767 0.000041 
12.374444 0.118098 0.000041 
12.391667 0.124233 0.000041 
12.409167 0.124233 0.000041 
12.426389 0.127301 0.000041 
12.443611 0.122699 0.000041 
12.460833 0.124233 0.000041 
12.478333 0.124233 0.000041 
12.495556 0.122699 0.000041 
12.512778 0.125767 0.000041 
12.530000 0.122699 0.000041 
12.547500 0.124233 0.000041 
12.564722 0.122699 0.000041 
12.581944 0.125767 0.000041 
12.599444 0.122699 0.000041 
12.616667 0.124233 0.000041 
12.633889 0.119632 0.000041 
12.651111 0.119632 0.000041 
12.668611 0.121166 0.000041 
12.685833 0.119632 0.000041 
12.703056 0.119632 0.000041 
12.720278 0.121166 0.000041 
12.737778 0.122699 0.000041 
12.755000 0.118098 0.000041 
12.772222 0.119632 0.000041 
12.789722 0.122699 0.000041 
12.806944 0.121166 0.000041 
12.824167 0.118098 0.000041 
12.841389 0.122699 0.000041 
12.858889 0.119632 0.000041 
12.876111 0.118098 0.000041 
12.893333 0.119632 0.000041 
12.910556 0.118098 0.000041 
12.928056 0.118098 0.000041 
12.945278 0.119632 0.000041 
12.962500 0.118098 0.000041 
12.980000 0.116564 0.000041 
12.997222 0.119632 0.000041 
13.014444 0.118098 0.000041 
13.031944 0.119632 0.000041 
13.049167 0.121166 0.000041 
13.066389 0.116564 0.000041 
13.083611 0.116564 0.000041 
13.101111 0.116564 0.000041 
13.118333 0.116564 0.000041 
13.135556 0.115031 0.000041 
13.153056 0.116564 0.000041 
13.170278 0.118098 0.000041 
13.187500 0.115031 0.000041 
13.205000 0.115031 0.000041 
13.222222 0.116564 0.000041 
13.239444 0.113497 0.000041 
13.256667 0.115031 0.000041 
13.274167 0.116564 0.000041 
13.291389 0.113497 0.000041 
13.308611 0.116564 0.000041 
13.326111 0.116564 0.000041 
13.343333 0.118098 0.000041 
13.360556 0.113497 0.000041 
13.378056 0.118098 0.000041 
13.395278 0.113497 0.000041 
13.412500 0.111963 0.000041 
13.429722 0.115031 0.000041 
13.447222 0.113497 0.000041 
13.464444 0.115031 0.000041 
13.481667 0.115031 0.000041 
13.499167 0.113497 0.000041 
13.516389 0.115031 0.000041 
13.533611 0.111963 0.000041 
13.550833 0.110429 0.000041 
13.568333 0.113497 0.000041 
13.585556 0.115031 0.000041 
13.602778 0.115031 0.000041 
13.620278 0.113497 0.000041 
13.637500 0.113497 0.000041 
13.654722 0.108896 0.000041 
13.671944 0.110429 0.000041 
13.689444 0.113497 0.000041 
13.706667 0.110429 0.000041 
13.723889 0.111963 0.000041 
13.741111 0.111963 0.000041 
13.758611 0.111963 0.000041 
13.775833 0.113497 0.000041 
13.793056 0.108896 0.000041 
13.810556 0.110429 0.000041 
13.827778 0.108896 0.000041 
13.845000 0.108896 0.000041 
13.862222 0.108896 0.000041 
13.879722 0.110429 0.000041 
13.896944 0.108896 0.000041 
13.914167 0.108896 0.000041 
13.931667 0.108896 0.000041 
13.948889 0.108896 0.000041 
13.966111 0.108896 0.000041 
13.983333 0.107362 0.000041 
14.000833 0.113497 0.000041 
14.018056 0.110429 0.000041 
14.035278 0.107362 0.000041 
14.052500 0.110429 0.000041 
14.070000 0.111963 0.000041 
14.087222 0.107362 0.000041 
14.104444 0.107362 0.000041 
14.121944 0.107362 0.000041 
14.139167 0.105828 0.000041 
14.156389 0.107362 0.000041 
14.173611 0.105828 0.000041 
14.191111 0.108896 0.000041 
14.208333 0.110429 0.000041 
14.225556 0.107362 0.000041 
14.242778 0.108896 0.000041 
14.260278 0.107362 0.000041 
14.277500 0.107362 0.000041 
14.294722 0.107362 0.000041 
14.312222 0.105828 0.000041 
14.329444 0.104294 0.000041 
14.346667 0.104294 0.000041 
14.363889 0.107362 0.000041 
14.381389 0.110429 0.000041 
14.398611 0.104294 0.000041 
14.415833 0.102761 0.000041 
14.433333 0.105828 0.000041 
14.450556 0.102761 0.000041 
14.467778 0.105828 0.000041 
14.485000 0.105828 0.000041 
14.502500 0.098160 0.000062 
14.519722 0.102761 0.000082 
14.536944 0.104294 0.000082 
14.554167 0.104294 0.000103 
14.571667 0.104294 0.000123 
14.588889 0.104294 0.000144 
14.606111 0.104294 0.000164 
14.623611 0.099693 0.000164 
14.640833 0.104294 0.000185 
14.658056 0.104294 0.000226 
14.675278 0.102761 0.000267 
14.692778 0.105828 0.000308 
14.710000 0.101227 0.000370 
14.727222 0.104294 0.000411 
14.744722 0.102761 0.000411 
14.761944 0.101227 0.000370 
14.779167 0.104294 0.000329 
14.796389 0.102761 0.000432 
14.813889 0.104294 0.000555 
14.831111 0.102761 0.000678 
14.848333 0.102761 0.000740 
14.865556 0.104294 0.000596 
14.883056 0.102761 0.000349 
14.900278 0.102761 0.000185 
14.917500 0.102761 0.000164 
14.935000 0.102761 0.000144 
14.952222 0.102761 0.000123 
14.969444 0.101227 0.000123 
14.986667 0.101227 0.000123 
15.004167 0.102761 0.000123 
15.021389 0.101227 0.000123 
15.038611 0.102761 0.000144 
15.055833 0.101227 0.000164 
15.073333 0.099693 0.000164 
15.090556 0.101227 0.000164 
15.107778 0.099693 0.000164 
15.125000 0.101227 0.000164 
15.142500 0.101227 0.000185 
15.159722 0.102761 0.000205 
15.176944 0.104294 0.000205 
15.194444 0.099693 0.000205 
15.211667 0.101227 0.000185 
15.228889 0.096626 0.000205 
15.246389 0.099693 0.000267 
15.263611 0.102761 0.000308 
15.280833 0.098160 0.000349 
15.298056 0.101227 0.000411 
15.315556 0.099693 0.000473 
15.332778 0.099693 0.000534 
15.350000 0.101227 0.000596 
15.367222 0.098160 0.000658 
15.384722 0.099693 0.000740 
15.401944 0.098160 0.000801 
15.419167 0.099693 0.000863 
15.436389 0.096626 0.000945 
15.453889 0.099693 0.001048 
15.471111 0.099693 0.001110 
15.488333 0.095092 0.001110 
15.505833 0.098160 0.001027 
15.523056 0.102761 0.000904 
15.540278 0.096626 0.000842 
15.557500 0.096626 0.000842 
15.575000 0.096626 0.000884 
15.592222 0.096626 0.000904 
15.609444 0.096626 0.000904 
15.626944 0.096626 0.000904 
15.644167 0.095092 0.000945 
15.661389 0.095092 0.001069 
15.678611 0.092025 0.001171 
15.695833 0.099693 0.001212 
15.713333 0.099693 0.001233 
15.730556 0.095092 0.001212 
15.747778 0.095092 0.001233 
15.765278 0.096626 0.001295 
15.782500 0.095092 0.001480 
15.799722 0.092025 0.001706 
15.817222 0.101227 0.001788 
15.834444 0.093558 0.001788 
15.851667 0.095092 0.001788 
15.868889 0.093558 0.001829 
15.886389 0.096626 0.001808 
15.903611 0.096626 0.001767 
15.920833 0.096626 0.001788 
15.938333 0.093558 0.001767 
15.955556 0.096626 0.001726 
15.972778 0.095092 0.001932 
15.990000 0.098160 0.002343 
16.007500 0.096626 0.002610 
16.024722 0.096626 0.002671 
16.041944 0.093558 0.002836 
16.059167 0.095092 0.003164 
16.076667 0.095092 0.003370 
16.093889 0.087423 0.003391 
16.111111 0.095092 0.003206 
16.128611 0.093558 0.003000 
16.145833 0.095092 0.003082 
16.163056 0.096626 0.003637 
16.180556 0.093558 0.004397 
16.197778 0.095092 0.004747 
16.215000 0.092025 0.004212 
16.232222 0.088957 0.003329 
16.249722 0.093558 0.003021 
16.266944 0.099693 0.003288 
16.284167 0.092025 0.003658 
16.301389 0.095092 0.003863 
16.318889 0.093558 0.003966 
16.336111 0.095092 0.003760 
16.353333 0.093558 0.003493 
16.370833 0.092025 0.003432 
16.388056 0.095092 0.003432 
16.405278 0.093558 0.003555 
16.422500 0.092025 0.003802 
16.440000 0.095092 0.004151 
16.457222 0.093558 0.004706 
16.474444 0.093558 0.005343 
16.491944 0.102761 0.006123 
16.509167 0.092025 0.007665 
16.526389 0.096626 0.010172 
16.543611 0.095092 0.013028 
16.561111 0.084356 0.015103 
16.578333 0.093558 0.016213 
16.595556 0.093558 0.016213 
16.613056 0.098160 0.015966 
16.630278 0.096626 0.016665 
16.647500 0.096626 0.017857 
16.664722 0.093558 0.018432 
16.682222 0.095092 0.018144 
16.699444 0.095092 0.017775 
16.716944 0.095092 0.017549 
16.734167 0.095092 0.018062 
16.751389 0.104294 0.019809 
16.768611 0.093558 0.023035 
16.786111 0.096626 0.028213 
16.803333 0.095092 0.033433 
16.820556 0.098160 0.037440 
16.838056 0.096626 0.044447 
16.855278 0.095092 0.053365 
16.872500 0.110429 0.059694 
16.889722 0.101227 0.058153 
16.907222 0.098160 0.053283 
16.924444 0.095092 0.054002 
16.941667 0.095092 0.054043 
16.958889 0.098160 0.048207 
16.976389 0.093558 0.044652 
16.993611 0.095092 0.045289 
17.010833 0.096626 0.045967 
17.028056 0.105828 0.055420 
17.045556 0.164110 0.077140 
17.062778 0.226994 0.104510 
17.080000 0.250000 0.117662 
17.097222 0.254601 0.117168 
17.114722 0.254601 0.113840 
17.131944 0.243865 0.105291 
17.149167 0.253067 0.102990 
17.166389 0.223926 0.087291 
17.183889 0.191718 0.075249 
17.201111 0.208589 0.087661 
17.218333 0.245399 0.104469 
17.235833 0.259202 0.116799 
17.253056 0.276074 0.131511 
17.270278 0.303681 0.159910 
17.287500 0.320552 0.175609 
17.305000 0.306748 0.157793 
17.322222 0.308282 0.138518 
17.339444 0.302147 0.130196 
17.356667 0.311350 0.148053 
17.374167 0.335890 0.165006 
17.391389 0.322086 0.153026 
17.408889 0.328221 0.157423 
17.426111 0.335890 0.166896 
17.443333 0.340491 0.176657 
17.460556 0.369632 0.215268 
17.478056 0.380368 0.238755 
17.495278 0.361963 0.220898 
17.512500 0.361963 0.202137 
17.529722 0.349693 0.197657 
17.547222 0.355828 0.200596 
17.564444 0.360429 0.204439 
17.581667 0.368098 0.206206 
17.598889 0.384969 0.224062 
17.616389 0.440184 0.243440 
17.633611 0.466258 0.240501 
17.650833 0.463190 0.226837 
17.668056 0.483129 0.225069 
17.685556 0.498466 0.241714 
17.702778 0.510736 0.251865 
17.720000 0.536810 0.275414 
17.737500 0.544479 0.281064 
17.754722 0.546012 0.263208 
17.771944 0.549080 0.254269 
17.789167 0.555215 0.247735 
17.806667 0.562883 0.262324 
17.823889 0.573620 0.269475 
17.841111 0.573620 0.268591 
17.858611 0.575153 0.247221 
17.875833 0.530675 0.199712 
17.893056 0.544479 0.198253 
17.910278 0.584356 0.249913 
17.927778 0.593558 0.281373 
17.945000 0.599693 0.280756 
17.962222 0.602761 0.287537 
17.979444 0.602761 0.286345 
17.996944 0.611963 0.291709 
18.014167 0.585890 0.266701 
18.031389 0.561350 0.225008 
18.048611 0.544479 0.221083 
18.066111 0.549080 0.231481 
18.083333 0.547546 0.247241 
18.100556 0.579755 0.272187 
18.118056 0.611963 0.297729 
18.135278 0.605828 0.289119 
18.152500 0.601227 0.279297 
18.169722 0.582822 0.265571 
18.187222 0.602761 0.260187 
18.204444 0.596626 0.274407 
18.221667 0.585890 0.256838 
18.239167 0.536810 0.220898 
18.256389 0.530675 0.217035 
18.273611 0.516871 0.220282 
18.290833 0.503067 0.209288 
18.308333 0.490798 0.207233 
18.325556 0.480061 0.206370 
18.342778 0.492331 0.219747 
18.360278 0.544479 0.246214 
18.377500 0.561350 0.264338 
18.394722 0.587423 0.271735 
18.411944 0.596626 0.271735 
18.429444 0.598160 0.269660 
18.446667 0.611963 0.289633 
18.463889 0.625767 0.317066 
18.481389 0.622699 0.309976 
18.498611 0.618098 0.298346 
18.515833 0.639571 0.328943 
18.533056 0.644172 0.345895 
18.550556 0.642638 0.333669 
18.567778 0.638037 0.318792 
18.585000 0.642638 0.312833 
18.602222 0.634969 0.302743 
18.619722 0.619632 0.278968 
18.636944 0.619632 0.281023 
18.654167 0.631902 0.292284 
18.671389 0.624233 0.294647 
18.688889 0.611963 0.286695 
18.706111 0.625767 0.303956 
18.723333 0.657975 0.355368 
18.740833 0.667178 0.394924 
18.758056 0.673313 0.403267 
18.775278 0.673313 0.381280 
18.792778 0.674847 0.363711 
18.810000 0.674847 0.355019 
18.827222 0.664110 0.340409 
18.844722 0.665644 0.341601 
18.861944 0.674847 0.365108 
18.879167 0.684049 0.377027 
18.896389 0.685583 0.368704 
18.913889 0.679448 0.355615 
18.931111 0.677914 0.336587 
18.948333 0.657975 0.307141 
18.965556 0.630368 0.273831 
18.983056 0.607362 0.256036 
19.000278 0.596626 0.267379 
19.017500 0.638037 0.309853 
19.034722 0.671779 0.357053 
19.052222 0.685583 0.386500 
19.069444 0.691718 0.394000 
19.086667 0.693252 0.384198 
19.103889 0.694785 0.378814 
19.121389 0.693252 0.362170 
19.138611 0.664110 0.316388 
19.155833 0.654908 0.293435 
19.173056 0.654908 0.290126 
19.190556 0.638037 0.277325 
19.207778 0.627301 0.267215 
19.225000 0.627301 0.268386 
19.242222 0.641104 0.279010 
19.259722 0.657975 0.297421 
19.276944 0.673313 0.309011 
19.294167 0.677914 0.307880 
19.311667 0.688650 0.328409 
19.328889 0.690184 0.327237 
19.346111 0.657975 0.281845 
19.363333 0.638037 0.258029 
19.380833 0.618098 0.256242 
19.398056 0.598160 0.252420 
19.415278 0.599693 0.264030 
19.432778 0.624233 0.289633 
19.450000 0.656442 0.323826 
19.467222 0.680982 0.352019 
19.484722 0.691718 0.357320 
19.501944 0.691718 0.338272 
19.519167 0.673313 0.295736 
19.536389 0.638037 0.253488 
19.553889 0.613497 0.234111 
19.571111 0.584356 0.229631 
19.588333 0.570552 0.229919 
19.605556 0.564417 0.238816 
19.623056 0.582822 0.262920 
19.640278 0.608896 0.287866 
19.657500 0.638037 0.305661 
19.674722 0.639571 0.306237 
19.692222 0.631902 0.288996 
19.709444 0.625767 0.278290 
19.726667 0.627301 0.275598 
19.743889 0.633436 0.278845 
19.761389 0.639571 0.282996 
19.778611 0.650307 0.294606 
19.796111 0.676380 0.330258 
19.813333 0.685583 0.348937 
19.830556 0.690184 0.333155 
19.847778 0.684049 0.317682 
19.865278 0.667178 0.300729 
19.882500 0.647239 0.280551 
19.899722 0.631902 0.269249 
19.916944 0.619632 0.265098 
19.934444 0.613497 0.263639 
19.951667 0.611963 0.267790 
19.968889 0.619632 0.277016 
19.986111 0.633436 0.294257 
20.003611 0.657975 0.321895 
20.020833 0.679448 0.350416 
20.038056 0.687117 0.361101 
20.055556 0.671779 0.343265 
20.072778 0.665644 0.330525 
20.090000 0.671779 0.338313 
20.107500 0.680982 0.354670 
20.124722 0.693252 0.384650 
20.141944 0.705521 0.424412 
20.159167 0.711656 0.460331 
20.176667 0.716258 0.463351 
20.193889 0.722393 0.489551 
20.211111 0.725460 0.516593 
20.228333 0.731595 0.512175 
20.245833 0.737730 0.546389 
20.263056 0.742331 0.547560 
20.280278 0.742331 0.534183 
20.297778 0.751534 0.545505 
20.315000 0.759202 0.553478 
20.332222 0.757669 0.542402 
20.349444 0.760736 0.509113 
20.366944 0.763804 0.496003 
20.384167 0.766871 0.490907 
20.401389 0.768405 0.460701 
20.418889 0.769939 0.460475 
20.436111 0.776074 0.640727 
20.453333 0.780675 0.800082 
20.470556 0.780675 0.747149 
20.488056 0.779141 0.631994 
20.505278 0.779141 0.655029 
20.522500 0.779141 0.721381 
20.540000 0.777607 0.695551 
20.557222 0.773006 0.676277 
20.574444 0.779141 0.667071 
20.591667 0.774540 0.663208 
20.609167 0.774540 0.660803 
20.626389 0.771472 0.663434 
20.643611 0.773006 0.670811 
20.660833 0.771472 0.680571 
20.678333 0.769939 0.689756 
20.695556 0.771472 0.698346 
20.712778 0.771472 0.705743 
20.730000 0.773006 0.712853 
20.747500 0.771472 0.722922 
20.764722 0.773006 0.724710 
20.781944 0.771472 0.726230 
20.799167 0.773006 0.742012 
20.816667 0.776074 0.752533 
20.833889 0.779141 0.785226 
20.851111 0.782209 0.805692 
20.868611 0.782209 0.792890 
20.885833 0.782209 0.776492 
20.903056 0.783742 0.755677 
20.920556 0.783742 0.746183 
20.937778 0.782209 0.742936 
20.955000 0.780675 0.751238 
20.972222 0.783742 0.760752 
20.989722 0.783742 0.761389 
21.006944 0.783742 0.761163 
21.024167 0.786810 0.750519 
21.041667 0.785276 0.746430 
21.058889 0.786810 0.786294 
21.076111 0.789877 0.822562 
21.093611 0.792945 0.854146 
21.110833 0.797546 0.711538 
21.128056 0.803681 0.568848 
21.145556 0.808282 0.816953 
21.162778 0.814417 1.000000 
21.180000 0.819018 0.917066 
21.197222 0.823620 0.859386 
21.214722 0.825153 0.831131 
21.231944 0.826687 0.781239 
21.249167 0.831288 0.775074 
21.266667 0.838957 0.824761 
21.283889 0.845092 0.783808 
21.301111 0.843558 0.646995 
21.318333 0.848160 0.591000 
21.335833 0.848160 0.608569 
21.353056 0.851227 0.761780 
21.370278 0.855828 0.890291 
21.387500 0.863497 0.911682 
21.405000 0.866564 0.826138 
21.422222 0.869632 0.660125 
21.439444 0.869632 0.583027 
21.456667 0.869632 0.574479 
21.474167 0.874233 0.806802 
21.491389 0.878834 0.995746 
21.508611 0.880368 0.846296 
21.526111 0.881902 0.813048 
21.543333 0.884969 0.956005 
21.560556 0.889571 0.984609 
21.578056 0.891104 0.925778 
21.595278 0.892638 0.904346 
21.612500 0.894172 0.929888 
21.629722 0.898773 0.912031 
21.647222 0.900307 0.890578 
21.664444 0.903374 0.866783 
21.681667 0.904908 0.850776 
21.698889 0.909509 0.846625 
21.716389 0.909509 0.841549 
21.733611 0.907975 0.835631 
21.750833 0.912577 0.833597 
21.768056 0.914110 0.831522 
21.785556 0.915644 0.827350 
21.802778 0.918712 0.836248 
21.820000 0.920245 0.847241 
21.837500 0.923313 0.848433 
21.854722 0.923313 0.848741 
21.871944 0.923313 0.848187 
21.889167 0.924847 0.842289 
21.906667 0.926380 0.832816 
21.923889 0.927914 0.826015 
21.941111 0.929448 0.829323 
21.958333 0.930982 0.832015 
21.975833 0.932515 0.825213 
21.993056 0.934049 0.824967 
22.010278 0.935583 0.830330 
22.027500 0.935583 0.833309 
22.045000 0.937117 0.838385 
22.062222 0.937117 0.840501 
22.079444 0.940184 0.841714 
22.096944 0.941718 0.843522 
22.114167 0.940184 0.839371 
22.131389 0.941718 0.837008 
22.148889 0.943252 0.839453 
22.166111 0.946319 0.839803 
22.183333 0.944785 0.838036 
22.200556 0.947853 0.837440 
22.218056 0.947853 0.837768 
22.235278 0.947853 0.839597 
22.252500 0.949387 0.839330 
22.269722 0.949387 0.836700 
22.287222 0.949387 0.832878 
22.304444 0.950920 0.827186 
22.321667 0.950920 0.827658 
22.338889 0.953988 0.832960 
22.356389 0.955521 0.832323 
22.373611 0.957055 0.825049 
22.390833 0.958589 0.822665 
22.408333 0.957055 0.822028 
22.425556 0.957055 0.817138 
22.442778 0.958589 0.812987 
22.460000 0.960123 0.812042 
22.477500 0.958589 0.810480 
22.494722 0.964724 0.809350 
22.511944 0.960123 0.813500 
22.529444 0.960123 0.815268 
22.546667 0.963190 0.812062 
22.563889 0.966258 0.809555 
22.581111 0.964724 0.809432 
22.598611 0.964724 0.805795 
22.615833 0.963190 0.809535 
22.633056 0.966258 0.813583 
22.650278 0.966258 0.808178 
22.667778 0.967791 0.804212 
22.685000 0.970859 0.802527 
22.702500 0.966258 0.801603 
22.719722 0.967791 0.803370 
22.736944 0.967791 0.808856 
22.754167 0.973926 0.807808 
22.771667 0.972393 0.804274 
22.788889 0.972393 0.803966 
22.806111 0.972393 0.801788 
22.823611 0.972393 0.798151 
22.840833 0.973926 0.792438 
22.858056 0.973926 0.788904 
22.875556 0.972393 0.788267 
22.892778 0.973926 0.785575 
22.910000 0.975460 0.786931 
22.927500 0.976994 0.795007 
22.944722 0.976994 0.798849 
22.961944 0.978528 0.791678 
22.979444 0.976994 0.785328 
22.996667 0.976994 0.784280 
23.013889 0.976994 0.781157 
23.031111 0.978528 0.775876 
23.048611 0.984663 0.775568 
23.065833 0.978528 0.774396 
23.083056 0.980061 0.767944 
23.100278 0.984663 0.763177 
23.117778 0.980061 0.761718 
23.135000 0.983129 0.762848 
23.152222 0.983129 0.761595 
23.169444 0.980061 0.760033 
23.186944 0.984663 0.759293 
23.204167 0.983129 0.755451 
23.221389 0.986196 0.752450 
23.238611 0.990798 0.751402 
23.256111 0.986196 0.751916 
23.273333 0.989264 0.753683 
23.290556 0.990798 0.754505 
23.307778 0.987730 0.750252 
23.325278 0.989264 0.749635 
23.342500 0.990798 0.750457 
23.359722 0.992331 0.746491 
23.376944 0.989264 0.742340 
23.394444 0.989264 0.737265 
23.411667 0.992331 0.734450 
23.428889 0.990798 0.731121 
23.446389 0.987730 0.727176 
23.463611 0.992331 0.722901 
23.480833 0.990798 0.719264 
23.498056 0.993865 0.714805 
23.515556 0.993865 0.708887 
23.532778 0.992331 0.703791 
23.550000 0.993865 0.706052 
23.567500 0.993865 0.712997 
23.584722 0.993865 0.710819 
23.601944 0.993865 0.700750 
23.619167 0.995399 0.694010 
23.636667 0.995399 0.691935 
23.653889 0.995399 0.681147 
23.671111 0.995399 0.676790 
23.688611 0.995399 0.676790 
23.705833 0.996933 0.665612 
23.723056 0.995399 0.660824 
23.740556 0.998466 0.650858 
23.757778 0.996933 0.647652 
23.775000 0.996933 0.655317 
23.792222 0.998466 0.663906 
23.809722 0.996933 0.672187 
23.826944 0.998466 0.675290 
23.844167 0.995399 0.676009 
23.861667 0.998466 0.665756 
23.878889 0.998466 0.657351 
23.896111 0.996933 0.653303 
23.913333 0.996933 0.643974 
23.930556 0.998466 0.625501 
23.948056 0.998466 0.609411 
23.965278 0.998466 0.606206 
23.982500 0.998466 0.602384 
24.000000 0.998466 0.594185 
24.017222 0.998466 0.586911 
24.034444 0.998466 0.581095 
24.051944 1.000000 0.579965 
24.069167 1.000000 0.578527 
24.086389 0.998466 0.570328 
24.103611 0.996933 0.560464 
24.121111 0.998466 0.558923 
24.138333 0.998466 0.560177 
24.155556 0.996933 0.556642 
24.173056 0.998466 0.549080 
24.190278 1.000000 0.537881 
24.207500 0.998466 0.535601 
24.225000 0.998466 0.535087 
24.242222 1.000000 0.527093 
24.259444 0.998466 0.518484 
24.276944 0.998466 0.512874 
24.294167 0.998466 0.513696 
24.311389 0.998466 0.515155 
24.328889 0.998466 0.513819 
24.346111 0.998466 0.505846 
24.363333 0.998466 0.495161 
24.380556 0.998466 0.491113 
24.398056 0.998466 0.488955 
24.415278 0.998466 0.487003 
24.432500 0.998466 0.486160 
24.450000 0.998466 0.480653 
24.467222 0.998466 0.469783 
24.484444 0.998466 0.457783 
24.501944 0.998466 0.447529 
24.519167 0.998466 0.438200 
24.536389 0.998466 0.434008 
24.553889 0.998466 0.434070 
24.571111 0.998466 0.436104 
24.588333 0.998466 0.444365 
24.605556 0.998466 0.450283 
24.623056 0.998466 0.450591 
24.640278 0.998466 0.451248 
24.657500 0.998466 0.452481 
24.675000 0.998466 0.449399 
24.692222 0.996933 0.438775 
24.709444 0.998466 0.424597 
24.726944 0.996933 0.410788 
24.744167 0.998466 0.401212 
24.761389 0.998466 0.396507 
24.778611 0.998466 0.394883 
24.796111 0.996933 0.397966 
24.813333 0.998466 0.401890 
24.830556 0.996933 0.383828 
24.848056 0.998466 0.375527 
24.865278 0.996933 0.395746 
24.882778 0.996933 0.423117 
24.900000 0.998466 0.447508 
24.917222 0.996933 0.441221 
24.934444 0.998466 0.441714 
24.951944 0.996933 0.476400 
24.969167 0.996933 0.492346 
24.986389 0.996933 0.477715 
25.003611 0.998466 0.460742 
25.021111 0.998466 0.444036 
25.038333 0.998466 0.428583 
25.055556 0.996933 0.416747 
25.073056 0.998466 0.404007 
25.090278 0.996933 0.390938 
25.107500 0.998466 0.377602 
25.124722 0.996933 0.370841 
25.142222 0.998466 0.363465 
25.159444 0.998466 0.365560 
25.176944 0.996933 0.395233 
25.194167 0.995399 0.408178 
25.211389 0.996933 0.395582 
25.228611 0.996933 0.384589 
25.246111 0.996933 0.371807 
25.263333 0.996933 0.358122 
25.280556 0.996933 0.352204 
25.298056 0.996933 0.354320 
25.315278 0.998466 0.360875 
25.332500 1.000000 0.370389 
25.349722 0.996933 0.378116 
25.367222 0.995399 0.379575 
25.384444 0.998466 0.371232 
25.401667 0.996933 0.354875 
25.419167 0.996933 0.336731 
25.436389 0.996933 0.323682 
25.453611 0.996933 0.317456 
25.470833 0.996933 0.310593 
25.488333 0.996933 0.303483 
25.505556 0.996933 0.299949 
25.522778 0.996933 0.297565 
25.540278 0.996933 0.294606 
25.557500 0.996933 0.292818 
25.574722 0.996933 0.291914 
25.592222 0.995399 0.290743 
25.609444 0.995399 0.288976 
25.626667 0.996933 0.286613 
25.644167 0.995399 0.284249 
25.661389 0.995399 0.283078 
25.678611 0.996933 0.283078 
25.696111 0.995399 0.282791 
25.713333 0.995399 0.282503 
25.730556 0.996933 0.279832 
25.748056 0.995399 0.280777 
25.765278 0.995399 0.283510 
25.782500 0.995399 0.279934 
25.799722 0.996933 0.273996 
25.817222 0.996933 0.267523 
25.834444 0.995399 0.262858 
25.851667 0.996933 0.268016 
25.868889 0.995399 0.274961 
25.886389 0.995399 0.287496 
25.903611 0.995399 0.308867 
25.920833 0.998466 0.321340 
25.938056 0.995399 0.326703 


==> data/fig1_1new.txt <==
t,b1,b2,b3,b4,b5,b6,b7,echg,emin
0,3.6822,3.6438,3.6195,3.5094,3.6663,3.6097,3.6211,4.059,3.485
6.6667,3.7658,3.617,3.6895,3.5447,3.6141,3.5377,3.6512,4.059,3.485
13.333,3.8784,3.7236,3.7688,3.6396,3.692,3.5361,3.7712,4.059,3.485
20,3.9399,3.8453,3.8386,3.7542,3.7828,3.5331,3.8784,4.059,3.485
26.667,3.9475,3.9294,3.8905,3.8465,3.8552,3.5302,3.9412,4.059,3.485
33.333,3.9011,3.9603,3.9254,3.9127,3.9088,3.5271,3.9462,4.059,3.485
40,3.8014,3.9366,3.9438,3.955,3.9436,3.5235,3.8938,4.059,3.485
46.667,3.6925,3.8574,3.9461,3.974,3.9597,3.5202,3.7872,4.059,3.485
53.333,3.6046,3.7527,3.9454,3.9707,3.96,3.5177,3.6814,4.059,3.485
60,3.5401,3.6618,3.9457,3.9672,3.9602,3.5154,3.5919,4.059,3.485
66.667,3.501,3.5938,3.9468,3.9656,3.9604,3.5128,3.5312,4.059,3.485
73.333,3.4966,3.5506,3.9479,3.9646,3.9607,3.5112,3.4954,4.059,3.485
80,3.5182,3.5337,3.949,3.9634,3.9613,3.5101,3.5019,4.059,3.485
86.667,3.568,3.5281,3.95,3.9623,3.962,3.5082,3.5374,4.059,3.485
93.333,3.647,3.524,3.9513,3.9593,3.9628,3.5064,3.5988,4.059,3.485
100,3.7525,3.5214,3.9536,3.9558,3.9639,3.5051,3.6825,4.059,3.485
106.67,3.8542,3.5195,3.9571,3.9523,3.9653,3.5027,3.7957,4.059,3.485
113.33,3.9208,3.5176,3.9616,3.9486,3.9663,3.4994,3.8861,4.059,3.485
120,3.9411,3.5156,3.9666,3.9459,3.9672,3.4966,3.9303,4.059,3.485
126.67,3.9122,3.5155,3.9716,3.9468,3.9679,3.4932,3.9306,4.059,3.485
133.33,3.8328,3.5156,3.9748,3.9421,3.9682,3.4894,3.8822,4.059,3.485
140,3.7375,3.5163,3.9762,3.9372,3.9682,3.49,3.778,4.059,3.485
146.67,3.656,3.5175,3.9757,3.9337,3.9683,3.5045,3.6798,4.059,3.485
153.33,3.5936,3.5191,3.9741,3.9318,3.9684,3.533,3.6009,4.059,3.485
160,3.5532,3.5185,3.9721,3.9292,3.9687,3.5755,3.5441,4.059,3.485
166.67,3.5376,3.5175,3.9706,3.9387,3.9691,3.6312,3.5129,4.059,3.485
173.33,3.5328,3.5173,3.9697,3.9491,3.9695,3.6929,3.5122,4.059,3.485
180,3.529,3.5171,3.9695,3.9563,3.9697,3.7411,3.5139,4.059,3.485
186.67,3.5266,3.5167,3.9698,3.9589,3.9698,3.7744,3.515,4.059,3.485
193.33,3.5241,3.5182,3.9703,3.9603,3.9697,3.7947,3.5128,4.059,3.485
200,3.5212,3.5197,3.9715,3.9544,3.9696,3.8023,3.51,4.059,3.485
206.67,3.5186,3.5194,3.9728,3.9478,3.9695,3.8006,3.5007,4.059,3.485
213.33,3.517,3.5191,3.9744,3.9458,3.9698,3.7997,3.4924,4.059,3.485
220,3.5156,3.519,3.9759,3.9499,3.9703,3.8005,3.5045,4.059,3.485
226.67,3.5152,3.5179,3.9774,3.9549,3.9709,3.8016,3.5451,4.059,3.485
233.33,3.5157,3.5181,3.9784,3.9618,3.9718,3.8032,3.6116,4.059,3.485
240,3.5173,3.5187,3.9791,3.9687,3.9728,3.805,3.7121,4.059,3.485
246.67,3.5181,3.5188,3.9796,3.9739,3.9738,3.8068,3.8254,4.059,3.485
253.33,3.5201,3.5183,3.9804,3.9739,3.9748,3.8081,3.9011,4.059,3.485
260,3.5214,3.5185,3.9821,3.9734,3.9759,3.8094,3.9251,4.059,3.485
266.67,3.5216,3.5174,3.9848,3.9698,3.9768,3.8106,3.8967,4.059,3.485
273.33,3.5203,3.5164,3.9899,3.9624,3.9776,3.8117,3.8083,4.059,3.485
280,3.5195,3.5161,3.9984,3.951,3.9784,3.813,3.6936,4.059,3.485
286.67,3.5183,3.5164,4.0075,3.9426,3.9789,3.8147,3.6143,4.059,3.485
293.33,3.5176,3.5158,4.0156,3.9328,3.9792,3.816,3.5892,4.059,3.485
300,3.5178,3.5155,4.0231,3.9259,3.9795,3.8172,3.6175,4.059,3.485
306.67,3.5186,3.5155,4.0249,3.9272,3.9796,3.8181,3.7049,4.059,3.485
313.33,3.5198,3.5146,4.0206,3.935,3.9795,3.8187,3.8153,4.059,3.485
320,3.5192,3.5134,4.0143,3.9418,3.9796,3.8189,3.9089,4.059,3.485
326.67,3.5181,3.5133,4.0071,3.9507,3.9797,3.819,3.9571,4.059,3.485
333.33,3.5167,3.5133,3.9993,3.9603,3.9798,3.8189,3.9582,4.059,3.485
340,3.5148,3.5129,3.9962,3.966,3.9799,3.8191,3.9111,4.059,3.485
346.67,3.5126,3.5133,3.9963,3.969,3.98,3.8193,3.8518,4.059,3.485
353.33,3.512,3.5133,3.9977,3.9729,3.9802,3.8197,3.7833,4.059,3.485
360,3.5122,3.5133,3.9947,3.9733,3.9806,3.8205,3.7303,4.059,3.485
366.67,3.5121,3.5128,3.9856,3.9719,3.9813,3.8217,3.6965,4.059,3.485
373.33,3.5127,3.5136,3.9752,3.9706,3.9821,3.8232,3.6809,4.059,3.485
380,3.5131,3.5141,3.9645,3.969,3.9831,3.8248,3.667,4.059,3.485
386.67,3.5137,3.5148,3.9533,3.9665,3.9842,3.8265,3.6635,4.059,3.485
393.33,3.5138,3.5155,3.9532,3.9701,3.9851,3.828,3.6594,4.059,3.485
400,3.5137,3.5159,3.9668,3.9751,3.9855,3.829,3.6562,4.059,3.485
406.67,3.5126,3.5148,3.9805,3.9803,3.9861,3.8297,3.654,4.059,3.485
413.33,3.5115,3.5135,3.9941,3.9857,3.9866,3.8302,3.6519,4.059,3.485
420,3.5108,3.5117,4.0082,3.9914,3.9874,3.8309,3.6475,4.059,3.485
426.67,3.5102,3.5089,4.0163,3.9939,3.9884,3.8318,3.646,4.059,3.485
433.33,3.5107,3.5059,4.0172,3.9957,3.9903,3.8331,3.6438,4.059,3.485
440,3.5114,3.504,4.0177,3.9971,3.9923,3.8347,3.6408,4.059,3.485
446.67,3.5116,3.502,4.0189,3.9983,3.9944,3.8363,3.6373,4.059,3.485
453.33,3.5098,3.5004,4.02,3.9992,3.9963,3.8377,3.6358,4.059,3.485
460,3.5074,3.4986,4.0214,3.9999,3.998,3.8388,3.6339,4.059,3.485
466.67,3.504,3.4979,4.0229,4.0007,3.999,3.8393,3.6319,4.059,3.485
473.33,3.5011,3.497,4.0248,4.0018,3.9996,3.8396,3.6301,4.059,3.485
480,3.4998,3.4968,4.0262,4.0031,3.9999,3.8396,3.6283,4.059,3.485
486.67,3.5002,3.4972,4.0276,4.0048,4.0001,3.8395,3.6255,4.059,3.485
493.33,3.5011,3.4985,4.029,4.0066,4.0002,3.8391,3.6216,4.059,3.485
500,3.5029,3.4995,4.0311,4.0083,4.0004,3.8391,3.6176,4.059,3.485
506.67,3.5049,3.4991,4.0332,4.01,4.001,3.839,3.6149,4.059,3.485
513.33,3.5054,3.4975,4.031,4.0117,4.002,3.839,3.6132,4.059,3.485
520,3.5045,3.4949,4.0157,4.0134,4.0032,3.8389,3.6121,4.059,3.485
526.67,3.5032,3.4925,3.9866,4.0151,4.0047,3.8393,3.6119,4.059,3.485
533.33,3.5012,3.4891,3.9415,4.0168,4.0065,3.8397,3.614,4.059,3.485
540,3.498,3.4869,3.8809,4.0181,4.0081,3.8403,3.6149,4.059,3.485
546.67,3.4947,3.499,3.8124,4.0192,4.0095,3.8412,3.6161,4.059,3.485
553.33,3.4913,3.5288,3.7534,4.0203,4.0111,3.8426,3.6173,4.059,3.485
560,3.4882,3.575,3.705,4.0214,4.0127,3.8438,3.6185,4.059,3.485
566.67,3.4917,3.6393,3.6706,4.0224,4.0144,3.845,3.6152,4.059,3.485
573.33,3.5059,3.7208,3.6498,4.0236,4.0161,3.8461,3.6124,4.059,3.485
580,3.5309,3.7923,3.6413,4.02,4.0176,3.8469,3.6085,4.059,3.485
586.67,3.5679,3.8469,3.6355,4.016,4.0187,3.8474,3.6033,4.059,3.485
593.33,3.6162,3.8851,3.632,4.0116,4.0194,3.8478,3.5993,4.059,3.485
600,3.6622,3.9062,3.6286,4.0074,4.0199,3.8483,3.5976,4.059,3.485
606.67,3.6989,3.9106,3.6262,4.0034,4.0205,3.8488,3.5943,4.059,3.485
613.33,3.7258,3.9119,3.621,4.0094,4.0212,3.849,3.5914,4.059,3.485
620,3.7418,3.9137,3.6158,4.0161,4.0223,3.8491,3.5895,4.059,3.485
626.67,3.7467,3.9155,3.6098,4.0233,4.0238,3.849,3.585,4.059,3.485
633.33,3.7478,3.9167,3.604,4.0252,4.0253,3.8487,3.5821,4.059,3.485
640,3.7486,3.9175,3.5976,4.0244,4.0267,3.8485,3.5809,4.059,3.485
646.67,3.7491,3.9179,3.5937,4.0154,4.0285,3.8488,3.5797,4.059,3.485
653.33,3.7493,3.9178,3.5884,4.004,4.0302,3.8494,3.5788,4.059,3.485
660,3.7495,3.9176,3.5833,3.9918,4.0319,3.8507,3.5783,4.059,3.485
666.67,3.7496,3.918,3.5788,3.99,4.0338,3.8523,3.5764,4.059,3.485
673.33,3.7494,3.9185,3.5748,3.9917,4.0354,3.8541,3.5735,4.059,3.485
680,3.7493,3.9194,3.57,3.9982,4.0368,3.8557,3.5702,4.059,3.485
686.67,3.7494,3.9206,3.5666,4.0079,4.0377,3.8572,3.5663,4.059,3.485
693.33,3.7496,3.922,3.5641,4.0183,4.0383,3.8582,3.5643,4.059,3.485
700,3.7497,3.9239,3.5616,4.0234,4.0384,3.859,3.5636,4.059,3.485
706.67,3.7499,3.9265,3.5594,4.0277,4.0359,3.8595,3.5644,4.059,3.485
713.33,3.75,3.9285,3.5581,4.0244,4.0289,3.8598,3.5665,4.059,3.485
720,3.75,3.9305,3.5581,4.0049,4.018,3.8599,3.5694,4.059,3.485
726.67,3.7497,3.9327,3.5571,3.97,4.003,3.86,3.5695,4.059,3.485
733.33,3.7492,3.9343,3.5555,3.9194,3.9837,3.86,3.5672,4.059,3.485
740,3.7486,3.9356,3.5537,3.8513,3.9658,3.86,3.5633,4.059,3.485
746.67,3.7477,3.9381,3.5507,3.78,3.9518,3.86,3.5578,4.059,3.485
753.33,3.7465,3.9406,3.5461,3.7211,3.9405,3.86,3.5509,4.059,3.485
760,3.7454,3.943,3.5422,3.6751,3.9373,3.86,3.5464,4.059,3.485
766.67,3.7443,3.9459,3.5394,3.6429,3.9427,3.86,3.5441,4.059,3.485
773.33,3.743,3.9488,3.5375,3.6257,3.9539,3.86,3.5429,4.059,3.485
780,3.7419,3.9511,3.5363,3.6164,3.9698,3.86,3.5436,4.059,3.485
786.67,3.7405,3.9528,3.5357,3.6073,3.9922,3.86,3.5446,4.059,3.485
793.33,3.7393,3.9547,3.5351,3.5993,4.0008,3.8603,3.5463,4.059,3.485
800,3.7383,3.9561,3.5341,3.5917,3.9946,3.8608,3.548,4.059,3.485
806.67,3.7371,3.9576,3.5325,3.5853,3.9732,3.8616,3.5484,4.059,3.485
813.33,3.7363,3.9591,3.5305,3.5798,3.9354,3.8628,3.5469,4.059,3.485
820,3.7362,3.962,3.5285,3.5757,3.8805,3.8643,3.5466,4.059,3.485
826.67,3.7363,3.9653,3.5266,3.5721,3.8329,3.8656,3.5448,4.059,3.485
833.33,3.7365,3.9688,3.5245,3.5695,3.7941,3.8666,3.5418,4.059,3.485
840,3.7375,3.9722,3.5222,3.5661,3.7643,3.8673,3.54,4.059,3.485
846.67,3.7384,3.9757,3.5196,3.5622,3.7457,3.8677,3.5392,4.059,3.485
853.33,3.7391,3.9784,3.5173,3.5569,3.7384,3.8677,3.538,4.059,3.485
860,3.7395,3.9807,3.5149,3.5501,3.7323,3.8679,3.5367,4.059,3.485
866.67,3.7399,3.9831,3.5121,3.5428,3.7275,3.8684,3.5371,4.059,3.485
873.33,3.7397,3.9859,3.5094,3.5356,3.7233,3.8689,3.5379,4.059,3.485
880,3.7396,3.9887,3.5072,3.5284,3.7189,3.8694,3.5383,4.059,3.485
886.67,3.7394,3.9914,3.5047,3.523,3.7135,3.87,3.5385,4.059,3.485
893.33,3.739,3.9941,3.5021,3.52,3.7083,3.8708,3.5378,4.059,3.485
900,3.7366,3.9969,3.5007,3.5175,3.702,3.8718,3.5337,4.059,3.485
906.67,3.7427,3.9988,3.4995,3.5152,3.6962,3.8731,3.5287,4.059,3.485
913.33,3.7584,4.0006,3.4985,3.5129,3.6906,3.8747,3.524,4.059,3.485
920,3.7832,4.0026,3.4978,3.5104,3.6861,3.8763,3.5202,4.059,3.485
926.67,3.8169,4.0049,3.4962,3.5065,3.6819,3.8777,3.5183,4.059,3.485
933.33,3.8631,4.0071,3.4935,3.5027,3.6789,3.8787,3.5192,4.059,3.485
940,3.9011,4.0101,3.4901,3.5001,3.6746,3.8792,3.5201,4.059,3.485
946.67,3.9278,4.0133,3.4929,3.4984,3.6701,3.8796,3.5205,4.059,3.485
953.33,3.9449,4.0163,3.5097,3.4961,3.6656,3.8796,3.5189,4.059,3.485
960,3.9527,4.0193,3.5457,3.4946,3.6613,3.8796,3.5154,4.059,3.485
966.67,3.9497,4.0222,3.5976,3.4928,3.6565,3.8796,3.5115,4.059,3.485
973.33,3.9463,4.0242,3.666,3.4901,3.6535,3.8796,3.5078,4.059,3.485
980,3.9441,4.0264,3.7373,3.4929,3.6532,3.8794,3.5037,4.059,3.485
986.67,3.9425,4.0284,3.7952,3.5028,3.6641,3.8792,3.5014,4.059,3.485
993.33,3.9415,4.0304,3.8323,3.5226,3.6853,3.8791,3.5006,4.059,3.485
1000,3.9406,4.0323,3.8532,3.5552,3.7177,3.879,3.4991,4.059,3.485
1006.7,3.9399,4.0289,3.8585,3.6055,3.7607,3.8788,3.4967,4.059,3.485
1013.3,3.9396,4.011,3.8548,3.6634,3.8104,3.879,3.4948,4.059,3.485
1020,3.9393,3.978,3.8508,3.7259,3.8495,3.8795,3.4921,4.059,3.485
1026.7,3.9391,3.9293,3.85,3.7825,3.8796,3.8801,3.4885,4.059,3.485
1033.3,3.9391,3.864,3.8503,3.8311,3.9,3.881,3.4862,4.059,3.485
1040,3.9391,3.794,3.8515,3.8609,3.9104,3.8827,3.4937,4.059,3.485
1046.7,3.9391,3.7352,3.8531,3.8773,3.9126,3.8842,3.5127,4.059,3.485
1053.3,3.9388,3.6886,3.8549,3.8843,3.9152,3.8858,3.5476,4.059,3.485
1060,3.9385,3.656,3.8565,3.8915,3.9173,3.8874,3.5988,4.059,3.485
1066.7,3.9384,3.6386,3.8575,3.8947,3.9191,3.8885,3.6636,4.059,3.485
1073.3,3.9384,3.6293,3.8579,3.9013,3.9208,3.8892,3.726,4.059,3.485
1080,3.938,3.621,3.858,3.9064,3.9224,3.8897,3.7815,4.059,3.485
1086.7,3.9382,3.615,3.8578,3.907,3.924,3.8901,3.8203,4.059,3.485
1093.3,3.9386,3.6078,3.8575,3.8995,3.9259,3.8903,3.8428,4.059,3.485
1100,3.9385,3.6007,3.8584,3.8911,3.9279,3.8909,3.851,4.059,3.485
1106.7,3.9384,3.595,3.8595,3.881,3.9299,3.8919,3.853,4.059,3.485
1113.3,3.9391,3.5907,3.8608,3.8726,3.932,3.8931,3.851,4.059,3.485
1120,3.9395,3.5849,3.8626,3.867,3.9341,3.8946,3.8503,4.059,3.485
1126.7,3.94,3.5814,3.8646,3.8695,3.9359,3.8963,3.8508,4.059,3.485
1133.3,3.9413,3.5779,3.866,3.8732,3.9372,3.8978,3.8518,4.059,3.485
1140,3.9428,3.5738,3.8672,3.8774,3.9382,3.8988,3.8532,4.059,3.485
1146.7,3.944,3.5693,3.8683,3.882,3.9392,3.8995,3.8544,4.059,3.485
1153.3,3.9455,3.5666,3.869,3.887,3.9402,3.8997,3.8556,4.059,3.485
1160,3.9469,3.5624,3.8694,3.8886,3.9417,3.8996,3.8565,4.059,3.485
1166.7,3.9479,3.5596,3.8698,3.8901,3.9437,3.8994,3.8571,4.059,3.485
1173.3,3.9486,3.5573,3.8705,3.8892,3.9463,3.8993,3.8573,4.059,3.485
1180,3.9492,3.5548,3.8713,3.8884,3.9488,3.8991,3.8581,4.059,3.485
1186.7,3.9494,3.5514,3.8726,3.8876,3.9512,3.8993,3.8586,4.059,3.485
1193.3,3.9495,3.5495,3.8742,3.8866,3.9534,3.8997,3.8591,4.059,3.485
1200,3.9499,3.546,3.8758,3.8851,3.955,3.9004,3.8596,4.059,3.485
1206.7,3.9507,3.5433,3.8769,3.887,3.9563,3.9014,3.8597,4.059,3.485
1213.3,3.9515,3.5423,3.8777,3.8889,3.9574,3.9028,3.8594,4.059,3.485
1220,3.9526,3.5421,3.8782,3.8899,3.9588,3.9044,3.8592,4.059,3.485
1226.7,3.9541,3.5415,3.8784,3.8894,3.9602,3.906,3.8594,4.059,3.485
1233.3,3.9551,3.5407,3.8789,3.885,3.9623,3.9074,3.8597,4.059,3.485
1240,3.9558,3.539,3.8793,3.8837,3.965,3.9085,3.8608,4.059,3.485
1246.7,3.9567,3.5346,3.88,3.8826,3.9679,3.9094,3.8622,4.059,3.485
1253.3,3.9578,3.5295,3.8811,3.8837,3.9707,3.9101,3.8637,4.059,3.485
1260,3.9587,3.5234,3.8774,3.8869,3.9735,3.9108,3.865,4.059,3.485
1266.7,3.96,3.5183,3.8655,3.8984,3.9758,3.9115,3.8664,4.059,3.485
1273.3,3.9617,3.5135,3.8544,3.8998,3.9733,3.9128,3.8674,4.059,3.485
1280,3.9634,3.5092,3.8429,3.899,3.9652,3.9154,3.8696,4.059,3.485
1286.7,3.962,3.5043,3.831,3.897,3.9571,3.9182,3.872,4.059,3.485
1293.3,3.9547,3.5008,3.829,3.8959,3.9491,3.921,3.8747,4.059,3.485
1300,3.9411,3.4979,3.8426,3.8864,3.9415,3.9239,3.8776,4.059,3.485
1306.7,3.921,3.4939,3.8558,3.8855,3.9427,3.9259,3.881,4.059,3.485
1313.3,3.8946,3.4919,3.869,3.8882,3.9551,3.9256,3.8818,4.059,3.485
1320,3.8684,3.491,3.8823,3.89,3.9673,3.9245,3.8821,4.059,3.485
1326.7,3.8475,3.489,3.8906,3.8898,3.9795,3.9233,3.8819,4.059,3.485
1333.3,3.8323,3.4858,3.8914,3.8978,3.9911,3.9211,3.8813,4.059,3.485
1340,3.8185,3.5012,3.8926,3.9023,3.9983,3.9195,3.8801,4.059,3.485
1346.7,3.8097,3.5337,3.8938,3.9051,3.9999,3.9193,3.88,4.059,3.485
1353.3,3.8028,3.5842,3.8953,3.9056,4.0016,3.9197,3.88,4.059,3.485
1360,3.7953,3.6523,3.8968,3.9059,4.0034,3.9201,3.88,4.059,3.485
1366.7,3.7875,3.7359,3.8976,3.9021,4.0057,3.9225,3.8796,4.059,3.485
1373.3,3.7882,3.8,3.8982,3.9008,4.008,3.9247,3.877,4.059,3.485
1380,3.79,3.8424,3.8985,3.8999,4.0102,3.9265,3.8748,4.059,3.485
1386.7,3.7926,3.8641,3.8985,3.9052,4.0125,3.928,3.873,4.059,3.485
1393.3,3.796,3.8669,3.8983,3.9131,4.0145,3.9298,3.8715,4.059,3.485
1400,3.8,3.856,3.8987,3.9212,4.0161,3.9307,3.8714,4.059,3.485
1406.7,3.8001,3.8497,3.899,3.928,4.0175,3.9319,3.876,4.059,3.485
1413.3,3.8001,3.8511,3.8993,3.9348,4.0187,3.9335,3.8804,4.059,3.485
1420,3.8,3.861,3.8998,3.9385,4.02,3.9354,3.8847,4.059,3.485
1426.7,3.8,3.8788,3.9006,3.9404,4.0214,3.9369,3.8888,4.059,3.485
1433.3,3.8,3.8985,3.9013,3.9422,4.023,3.9381,3.8921,4.059,3.485
1440,3.7996,3.9169,3.9024,3.9424,4.0248,3.9389,3.8929,4.059,3.485
1446.7,3.7993,3.9302,3.904,3.9424,4.0268,3.9393,3.8932,4.059,3.485
1453.3,3.7989,3.9354,3.9054,3.9423,4.0288,3.9393,3.8935,4.059,3.485
1460,3.7982,3.9327,3.9066,3.9424,4.0306,3.9394,3.8936,4.059,3.485
1466.7,3.7973,3.9269,3.9079,3.9428,4.0325,3.9396,3.8941,4.059,3.485
1473.3,3.7965,3.9199,3.9088,3.946,4.0344,3.9401,3.8948,4.059,3.485
1480,3.7952,3.9141,3.9093,3.9446,4.0358,3.9391,3.8962,4.059,3.485
1486.7,3.7937,3.911,3.9101,3.9405,4.0369,3.9384,3.8973,4.059,3.485
1493.3,3.7923,3.9103,3.9111,3.9359,4.0349,3.9379,3.8984,4.059,3.485
1500,3.791,3.9104,3.9123,3.9307,4.0296,3.9377,3.8991,4.059,3.485
1506.7,3.7899,3.9112,3.9139,3.9235,4.0242,3.9373,3.8985,4.059,3.485
1513.3,3.7919,3.9111,3.9147,3.9241,4.0176,3.9395,3.8972,4.059,3.485
1520,3.8027,3.914,3.9179,3.9322,4.0112,3.9424,3.8996,4.059,3.485
1526.7,3.8217,3.9203,3.9215,3.9415,4.0114,3.9453,3.9028,4.059,3.485
1533.3,3.8482,3.9292,3.925,3.9516,4.0158,3.9483,3.9069,4.059,3.485
1540,3.8824,3.9415,3.9284,3.9631,4.0203,3.9516,3.9136,4.059,3.485
1546.7,3.9157,3.9555,3.9339,3.9717,4.0228,3.9549,3.922,4.059,3.485
1553.3,3.9373,3.9526,3.9326,3.9666,4.0226,3.9568,3.9119,4.059,3.485
1560,3.9499,3.9405,3.9294,3.9594,4.0185,3.9576,3.8944,4.059,3.485
1566.7,3.9543,3.9238,3.9257,3.9453,4.0146,3.9555,3.8753,4.059,3.485
1573.3,3.9469,3.9014,3.9214,3.9293,4.0105,3.9504,3.8536,4.059,3.485
1580,3.9397,3.88,3.9159,3.914,4.0139,3.9412,3.8301,4.059,3.485
1586.7,3.9378,3.8849,3.916,3.9148,4.015,3.9296,3.8322,4.059,3.485
1593.3,3.9371,3.8997,3.9185,3.9175,4.0071,3.9166,3.8442,4.059,3.485
1600,3.9382,3.916,3.9213,3.9314,3.9874,3.9052,3.8468,4.059,3.485
1606.7,3.948,3.9345,3.9243,3.9451,3.9562,3.8958,3.8388,4.059,3.485
1613.3,3.9564,3.9518,3.9274,3.9548,3.9102,3.8892,3.8173,4.059,3.485
1620,3.9631,3.9566,3.9293,3.9563,3.866,3.8849,3.7727,4.059,3.485
1626.7,3.9698,3.947,3.9291,3.9555,3.8296,3.8827,3.726,4.059,3.485
1633.3,3.976,3.9379,3.9178,3.9474,3.8022,3.8814,3.6994,4.059,3.485
1640,3.976,3.9282,3.8937,3.9404,3.785,3.8806,3.6931,4.059,3.485
1646.7,3.9765,3.919,3.8559,3.9402,3.7764,3.8802,3.7147,4.059,3.485
1653.3,3.9639,3.9106,3.8046,3.9419,3.7693,3.88,3.761,4.059,3.485
1660,3.9368,3.9229,3.7417,3.9468,3.7624,3.8825,3.8066,4.059,3.485
1666.7,3.8942,3.9301,3.687,3.957,3.7561,3.8865,3.8365,4.059,3.485
1673.3,3.8387,3.9399,3.6446,3.9702,3.7506,3.8918,3.8582,4.059,3.485
1680,3.7646,3.9485,3.6143,3.9785,3.7468,3.8998,3.8657,4.059,3.485
1686.7,3.6992,3.9564,3.5959,3.986,3.7435,3.9108,3.8611,4.059,3.485
1693.3,3.6464,3.9548,3.5897,3.9921,3.7405,3.9201,3.8558,4.059,3.485
1700,3.6074,3.9626,3.5856,3.9954,3.7367,3.9297,3.8627,4.059,3.485
1706.7,3.5828,3.9673,3.5798,3.9967,3.7316,3.9396,3.871,4.059,3.485
1713.3,3.5737,3.9722,3.5743,3.9991,3.725,3.9474,3.8799,4.059,3.485
1720,3.5674,3.9772,3.5691,4.0014,3.7192,3.9528,3.8888,4.059,3.485
1726.7,3.5606,3.9816,3.5623,4.0039,3.7129,3.9579,3.8978,4.059,3.485
1733.3,3.5547,3.9813,3.5544,4.0064,3.7074,3.9617,3.9007,4.059,3.485
1740,3.5475,3.9821,3.5487,4.0087,3.7026,3.9641,3.902,4.059,3.485
1746.7,3.5426,3.9832,3.5442,4.011,3.6986,3.9663,3.9034,4.059,3.485
1753.3,3.5394,3.9849,3.5399,4.0134,3.6932,3.9681,3.905,4.059,3.485
1760,3.5388,3.9865,3.5364,4.0155,3.6877,3.97,3.9065,4.059,3.485
1766.7,3.5374,3.9886,3.5343,4.0172,3.6827,3.9718,3.9079,4.059,3.485
1773.3,3.537,3.9912,3.5317,4.0189,3.6773,3.9737,3.9091,4.059,3.485


==> data/fig1_2.txt <==
t,c,c0
6.6667,1.573,1.67
13.333,2.0114,1.67
20,1.9889,1.67
26.667,1.9881,1.67
33.333,1.9879,1.67
40,1.7543,1.67
46.667,1.7321,1.67
53.333,1.67,1.67
60,1.67,1.67
66.667,1.67,1.67
73.333,1.67,1.67
80,1.67,1.67
86.667,1.6947,1.67
93.333,1.9216,1.67
100,1.8506,1.67
106.67,1.9219,1.67
113.33,1.9246,1.67
120,1.9227,1.67
126.67,1.9228,1.67
133.33,1.7941,1.67
140,1.67,1.67
146.67,1.67,1.67
153.33,1.67,1.67
160,1.67,1.67
166.67,1.7282,1.67
173.33,1.7551,1.67
180,1.8394,1.67
186.67,1.8427,1.67
193.33,1.8416,1.67
200,1.8006,1.67
206.67,1.7288,1.67
213.33,1.7266,1.67
220,1.7297,1.67
226.67,1.7275,1.67
233.33,1.7426,1.67
240,1.8434,1.67
246.67,1.8894,1.67
253.33,1.8911,1.67
260,1.8871,1.67
266.67,1.8645,1.67
273.33,1.8024,1.67
280,1.7294,1.67
286.67,1.7267,1.67
293.33,1.7237,1.67
300,1.7266,1.67
306.67,1.8023,1.67
313.33,1.8872,1.67
320,1.891,1.67
326.67,1.8909,1.67
333.33,1.8879,1.67
340,1.8395,1.67
346.67,1.7874,1.67
353.33,1.7281,1.67
360,1.7279,1.67
366.67,1.7299,1.67
373.33,1.7239,1.67
380,1.74,1.67
386.67,1.7378,1.67
393.33,1.7398,1.67
400,1.7417,1.67
406.67,1.7393,1.67
413.33,1.7306,1.67
420,1.7332,1.67
426.67,1.7309,1.67
433.33,1.7283,1.67
440,1.7323,1.67
446.67,1.7367,1.67
453.33,1.7409,1.67
460,1.7437,1.67
466.67,1.7438,1.67
473.33,1.742,1.67
480,1.7307,1.67
486.67,1.7327,1.67
493.33,1.7306,1.67
500,1.7289,1.67
506.67,1.7295,1.67
513.33,1.728,1.67
520,1.7412,1.67
526.67,1.7458,1.67
533.33,1.7452,1.67
540,1.702,1.67
546.67,1.6816,1.67
553.33,1.67,1.67
560,1.67,1.67
566.67,1.7359,1.67
573.33,1.7119,1.67
580,1.67,1.67
586.67,1.968,1.67
593.33,1.9494,1.67
600,1.9524,1.67
606.67,1.9491,1.67
613.33,1.9454,1.67
620,1.9372,1.67
626.67,1.8964,1.67
633.33,1.8795,1.67
640,1.8783,1.67
646.67,1.8782,1.67
653.33,1.8788,1.67
660,1.8798,1.67
666.67,1.8887,1.67
673.33,1.9486,1.67
680,1.9494,1.67
686.67,1.9515,1.67
693.33,1.9507,1.67
700,1.9138,1.67
706.67,1.8831,1.67
713.33,1.8797,1.67
720,1.8782,1.67
726.67,1.8789,1.67
733.33,1.877,1.67
740,1.7783,1.67
746.67,1.8156,1.67
753.33,1.8166,1.67
760,1.8191,1.67
766.67,1.817,1.67
773.33,1.7835,1.67
780,1.785,1.67
786.67,2.0951,1.67
793.33,1.7842,1.67
800,1.785,1.67
806.67,1.7859,1.67
813.33,1.8012,1.67
820,1.7636,1.67
826.67,1.759,1.67
833.33,1.7564,1.67
840,1.7569,1.67
846.67,1.7074,1.67
853.33,1.7044,1.67
860,1.7043,1.67
866.67,1.7057,1.67
873.33,1.7029,1.67
880,1.704,1.67
886.67,1.7041,1.67
893.33,1.7038,1.67
900,1.7033,1.67
906.67,1.704,1.67
913.33,1.7036,1.67
920,1.7046,1.67
926.67,1.7027,1.67
933.33,1.7024,1.67
940,1.7064,1.67
946.67,1.7017,1.67
953.33,1.7121,1.67
960,1.746,1.67
966.67,1.833,1.67
973.33,1.8683,1.67
980,1.8759,1.67
986.67,1.8203,1.67
993.33,1.8044,1.67
1000,1.9257,1.67
1006.7,2.0086,1.67
1013.3,2.0039,1.67
1020,2.0045,1.67
1026.7,2.0032,1.67
1033.3,1.8527,1.67
1040,1.8711,1.67
1046.7,1.855,1.67
1053.3,1.8599,1.67
1060,2.0456,1.67
1066.7,2.0613,1.67
1073.3,2.0614,1.67
1080,2.0625,1.67
1086.7,2.0637,1.67
1093.3,2.0041,1.67
1100,1.9944,1.67
1106.7,1.9954,1.67
1113.3,1.9935,1.67
1120,1.996,1.67
1126.7,1.9952,1.67
1133.3,2.0002,1.67
1140,2.0572,1.67
1146.7,2.0647,1.67
1153.3,2.0641,1.67
1160,2.0619,1.67
1166.7,2.0512,1.67
1173.3,1.998,1.67
1180,1.9938,1.67
1186.7,1.9946,1.67
1193.3,1.9939,1.67
1200,1.9956,1.67
1206.7,1.9944,1.67
1213.3,2.0133,1.67
1220,2.0594,1.67
1226.7,2.0622,1.67
1233.3,2.0637,1.67
1240,2.0622,1.67
1246.7,2.022,1.67
1253.3,1.9961,1.67
1260,1.995,1.67
1266.7,1.9951,1.67
1273.3,1.994,1.67
1280,1.9944,1.67
1286.7,1.9734,1.67
1293.3,1.9982,1.67
1300,1.9983,1.67
1306.7,1.993,1.67
1313.3,1.9933,1.67
1320,1.9929,1.67
1326.7,1.992,1.67
1333.3,1.9914,1.67
1340,1.9914,1.67
1346.7,1.9913,1.67
1353.3,1.9974,1.67
1360,2.1972,1.67
1366.7,2.2015,1.67
1373.3,2.2005,1.67
1380,2.2013,1.67
1386.7,2.2012,1.67
1393.3,2.2011,1.67
1400,2.2016,1.67
1406.7,2.2011,1.67
1413.3,2.2013,1.67
1420,2.2012,1.67
1426.7,2.2015,1.67
1433.3,2.201,1.67
1440,2.2015,1.67
1446.7,2.2016,1.67
1453.3,2.2011,1.67
1460,2.2019,1.67
1466.7,2.2001,1.67
1473.3,2.2012,1.67
1480,2.201,1.67
1486.7,2.2004,1.67
1493.3,2.2011,1.67
1500,2.1998,1.67
1506.7,2.1988,1.67
1513.3,2.2,1.67
1520,2.1984,1.67
1526.7,2.2002,1.67
1533.3,2.1997,1.67
1540,2.1993,1.67
1546.7,2.201,1.67
1553.3,2.2008,1.67
1560,2.199,1.67
1566.7,2.1989,1.67
1573.3,2.1914,1.67
1580,2.1899,1.67
1586.7,2.1895,1.67
1593.3,2.1907,1.67
1600,2.1931,1.67
1606.7,2.1931,1.67
1613.3,2.0331,1.67
1620,1.9956,1.67
1626.7,1.9917,1.67
1633.3,1.9796,1.67
1640,1.9632,1.67
1646.7,1.9888,1.67
1653.3,1.9642,1.67
1660,1.9646,1.67
1666.7,1.8459,1.67
1673.3,1.8302,1.67
1680,1.6767,1.67
1686.7,1.6726,1.67
1693.3,1.6782,1.67
1700,1.6749,1.67
1706.7,1.6869,1.67
1713.3,1.6915,1.67
1720,1.6941,1.67
1726.7,1.6949,1.67
1733.3,1.6928,1.67
1740,1.6775,1.67
1746.7,1.6743,1.67
1753.3,1.6762,1.67
1760,1.6789,1.67
1766.7,1.6758,1.67
1773.3,1.6741,1.67
1780,1.6785,1.67
1786.7,1.679,1.67
1793.3,1.6733,1.67
1800,1.688,1.67


==> data/fig2_1.txt <==
t,b,echg,emin
0.000000,0.922831,0.900000,0.520000
5.000000,0.905539,0.900000,0.520000
10.000000,0.889176,0.900000,0.520000
15.000000,0.873536,0.900000,0.520000
20.000000,0.857617,0.900000,0.520000
25.000000,0.840331,0.900000,0.520000
30.000000,0.821323,0.900000,0.520000
35.000000,0.801095,0.900000,0.520000
40.000000,0.780501,0.900000,0.520000
45.000000,0.760259,0.900000,0.520000
50.000000,0.740870,0.900000,0.520000
55.000000,0.722519,0.900000,0.520000
60.000000,0.705239,0.900000,0.520000
65.000000,0.689031,0.900000,0.520000
70.000000,0.673878,0.900000,0.520000
75.000000,0.659753,0.900000,0.520000
80.000000,0.646619,0.900000,0.520000
85.000000,0.634435,0.900000,0.520000
90.000000,0.623162,0.900000,0.520000
95.000000,0.612761,0.900000,0.520000
100.000000,0.603200,0.900000,0.520000
105.000000,0.594459,0.900000,0.520000
110.000000,0.586532,0.900000,0.520000
115.000000,0.579436,0.900000,0.520000
120.000000,0.573224,0.900000,0.520000
125.000000,0.567999,0.900000,0.520000
130.000000,0.563936,0.900000,0.520000
135.000000,0.561319,0.900000,0.520000
140.000000,0.560612,0.900000,0.520000
145.000000,0.565868,0.900000,0.520000
150.000000,0.581602,0.900000,0.520000
155.000000,0.604264,0.900000,0.520000
160.000000,0.627032,0.900000,0.520000
165.000000,0.648623,0.900000,0.520000
170.000000,0.669079,0.900000,0.520000
175.000000,0.688446,0.900000,0.520000
180.000000,0.706763,0.900000,0.520000
185.000000,0.724066,0.900000,0.520000
190.000000,0.740381,0.900000,0.520000
195.000000,0.755720,0.900000,0.520000
200.000000,0.770076,0.900000,0.520000
205.000000,0.783425,0.900000,0.520000
210.000000,0.795727,0.900000,0.520000
215.000000,0.806937,0.900000,0.520000
220.000000,0.817024,0.900000,0.520000
225.000000,0.825977,0.900000,0.520000
230.000000,0.833818,0.900000,0.520000
235.000000,0.840602,0.900000,0.520000
240.000000,0.846411,0.900000,0.520000
245.000000,0.851355,0.900000,0.520000
250.000000,0.855556,0.900000,0.520000
255.000000,0.859144,0.900000,0.520000
260.000000,0.862242,0.900000,0.520000
265.000000,0.864967,0.900000,0.520000
270.000000,0.867416,0.900000,0.520000
275.000000,0.869667,0.900000,0.520000
280.000000,0.871778,0.900000,0.520000
285.000000,0.873784,0.900000,0.520000
290.000000,0.875697,0.900000,0.520000
295.000000,0.877511,0.900000,0.520000
300.000000,0.879200,0.900000,0.520000
305.000000,0.880719,0.900000,0.520000
310.000000,0.882015,0.900000,0.520000
315.000000,0.883067,0.900000,0.520000
320.000000,0.884022,0.900000,0.520000
325.000000,0.885014,0.900000,0.520000
330.000000,0.885704,0.900000,0.520000
335.000000,0.885151,0.900000,0.520000
340.000000,0.877680,0.900000,0.520000
345.000000,0.864473,0.900000,0.520000
350.000000,0.849810,0.900000,0.520000
355.000000,0.834139,0.900000,0.520000
360.000000,0.817763,0.900000,0.520000
365.000000,0.801023,0.900000,0.520000
370.000000,0.784276,0.900000,0.520000
375.000000,0.767836,0.900000,0.520000
380.000000,0.751833,0.900000,0.520000
385.000000,0.736253,0.900000,0.520000
390.000000,0.721166,0.900000,0.520000
395.000000,0.706739,0.900000,0.520000
400.000000,0.693109,0.900000,0.520000
405.000000,0.680360,0.900000,0.520000
410.000000,0.668539,0.900000,0.520000
415.000000,0.657683,0.900000,0.520000
420.000000,0.647824,0.900000,0.520000
425.000000,0.639001,0.900000,0.520000
430.000000,0.631274,0.900000,0.520000
435.000000,0.624721,0.900000,0.520000
440.000000,0.619371,0.900000,0.520000
445.000000,0.615132,0.900000,0.520000
450.000000,0.611884,0.900000,0.520000
455.000000,0.609581,0.900000,0.520000
460.000000,0.608180,0.900000,0.520000
465.000000,0.607560,0.900000,0.520000
470.000000,0.608146,0.900000,0.520000
475.000000,0.615449,0.900000,0.520000
480.000000,0.630497,0.900000,0.520000
485.000000,0.649973,0.900000,0.520000
490.000000,0.670170,0.900000,0.520000
495.000000,0.689370,0.900000,0.520000
500.000000,0.707463,0.900000,0.520000
505.000000,0.724465,0.900000,0.520000
510.000000,0.740377,0.900000,0.520000
515.000000,0.755189,0.900000,0.520000
520.000000,0.768880,0.900000,0.520000
525.000000,0.781428,0.900000,0.520000
530.000000,0.792816,0.900000,0.520000
535.000000,0.803045,0.900000,0.520000
540.000000,0.812139,0.900000,0.520000
545.000000,0.820150,0.900000,0.520000
550.000000,0.827152,0.900000,0.520000
555.000000,0.833243,0.900000,0.520000
560.000000,0.838536,0.900000,0.520000
565.000000,0.843152,0.900000,0.520000
570.000000,0.847211,0.900000,0.520000
575.000000,0.850826,0.900000,0.520000
580.000000,0.854100,0.900000,0.520000
585.000000,0.857123,0.900000,0.520000
590.000000,0.859962,0.900000,0.520000
595.000000,0.862668,0.900000,0.520000
600.000000,0.865269,0.900000,0.520000
605.000000,0.867775,0.900000,0.520000
610.000000,0.870184,0.900000,0.520000
615.000000,0.872482,0.900000,0.520000
620.000000,0.874635,0.900000,0.520000
625.000000,0.876553,0.900000,0.520000
630.000000,0.878112,0.900000,0.520000
635.000000,0.879269,0.900000,0.520000
640.000000,0.880031,0.900000,0.520000
645.000000,0.880378,0.900000,0.520000
650.000000,0.878617,0.900000,0.520000
655.000000,0.869226,0.900000,0.520000
660.000000,0.855561,0.900000,0.520000
665.000000,0.840721,0.900000,0.520000
670.000000,0.825013,0.900000,0.520000
675.000000,0.808738,0.900000,0.520000
680.000000,0.792235,0.900000,0.520000
685.000000,0.775844,0.900000,0.520000
690.000000,0.759801,0.900000,0.520000
695.000000,0.744153,0.900000,0.520000
700.000000,0.728913,0.900000,0.520000
705.000000,0.714212,0.900000,0.520000
710.000000,0.700219,0.900000,0.520000
715.000000,0.687046,0.900000,0.520000
720.000000,0.674760,0.900000,0.520000
725.000000,0.663403,0.900000,0.520000
730.000000,0.653009,0.900000,0.520000
735.000000,0.643612,0.900000,0.520000
740.000000,0.635259,0.900000,0.520000
745.000000,0.628024,0.900000,0.520000
750.000000,0.621993,0.900000,0.520000
755.000000,0.617160,0.900000,0.520000
760.000000,0.613387,0.900000,0.520000
765.000000,0.610571,0.900000,0.520000
770.000000,0.608709,0.900000,0.520000
775.000000,0.607757,0.900000,0.520000
780.000000,0.607753,0.900000,0.520000
785.000000,0.613500,0.900000,0.520000
790.000000,0.627301,0.900000,0.520000
795.000000,0.646304,0.900000,0.520000
800.000000,0.666620,0.900000,0.520000
805.000000,0.686025,0.900000,0.520000
810.000000,0.704327,0.900000,0.520000
815.000000,0.721544,0.900000,0.520000
820.000000,0.737682,0.900000,0.520000
825.000000,0.752734,0.900000,0.520000
830.000000,0.766682,0.900000,0.520000
835.000000,0.779503,0.900000,0.520000
840.000000,0.791175,0.900000,0.520000
845.000000,0.801689,0.900000,0.520000
850.000000,0.811057,0.900000,0.520000
855.000000,0.819316,0.900000,0.520000
860.000000,0.826526,0.900000,0.520000
865.000000,0.832773,0.900000,0.520000
870.000000,0.838157,0.900000,0.520000
875.000000,0.842793,0.900000,0.520000
880.000000,0.846796,0.900000,0.520000
885.000000,0.850277,0.900000,0.520000
890.000000,0.853337,0.900000,0.520000
895.000000,0.856064,0.900000,0.520000
900.000000,0.858525,0.900000,0.520000
905.000000,0.860770,0.900000,0.520000
910.000000,0.862832,0.900000,0.520000
915.000000,0.864721,0.900000,0.520000
920.000000,0.866434,0.900000,0.520000
925.000000,0.867951,0.900000,0.520000
930.000000,0.869241,0.900000,0.520000
935.000000,0.870255,0.900000,0.520000
940.000000,0.870931,0.900000,0.520000
945.000000,0.871335,0.900000,0.520000
950.000000,0.872671,0.900000,0.520000
955.000000,0.875004,0.900000,0.520000
960.000000,0.875808,0.900000,0.520000
965.000000,0.871871,0.900000,0.520000
970.000000,0.859829,0.900000,0.520000
975.000000,0.842197,0.900000,0.520000
980.000000,0.823175,0.900000,0.520000
985.000000,0.803953,0.900000,0.520000
990.000000,0.784851,0.900000,0.520000
995.000000,0.766139,0.900000,0.520000
1000.000000,0.748090,0.900000,0.520000
1005.000000,0.731117,0.900000,0.520000
1010.000000,0.715927,0.900000,0.520000
1015.000000,0.703164,0.900000,0.520000
1020.000000,0.692557,0.900000,0.520000
1025.000000,0.683038,0.900000,0.520000
1030.000000,0.673926,0.900000,0.520000
1035.000000,0.665369,0.900000,0.520000
1040.000000,0.658056,0.900000,0.520000
1045.000000,0.652994,0.900000,0.520000
1050.000000,0.650926,0.900000,0.520000
1055.000000,0.650386,0.900000,0.520000
1060.000000,0.647043,0.900000,0.520000
1065.000000,0.638998,0.900000,0.520000
1070.000000,0.628733,0.900000,0.520000
1075.000000,0.618397,0.900000,0.520000
1080.000000,0.608639,0.900000,0.520000
1085.000000,0.599533,0.900000,0.520000
1090.000000,0.591049,0.900000,0.520000
1095.000000,0.583149,0.900000,0.520000
1100.000000,0.575799,0.900000,0.520000
1105.000000,0.568966,0.900000,0.520000
1110.000000,0.562621,0.900000,0.520000
1115.000000,0.556737,0.900000,0.520000
1120.000000,0.551289,0.900000,0.520000
1125.000000,0.546267,0.900000,0.520000
1130.000000,0.541783,0.900000,0.520000
1135.000000,0.538617,0.900000,0.520000
1140.000000,0.542490,0.900000,0.520000
1145.000000,0.566191,0.900000,0.520000
1150.000000,0.590962,0.900000,0.520000
1155.000000,0.614450,0.900000,0.520000
1160.000000,0.636721,0.900000,0.520000
1165.000000,0.657828,0.900000,0.520000
1170.000000,0.677820,0.900000,0.520000
1175.000000,0.696744,0.900000,0.520000
1180.000000,0.714648,0.900000,0.520000
1185.000000,0.731578,0.900000,0.520000
1190.000000,0.747569,0.900000,0.520000
1195.000000,0.762634,0.900000,0.520000
1200.000000,0.776730,0.900000,0.520000


==> data/fig2_2.txt <==
x,y,z
-3.141593,-3.141593,0.139864
-3.141593,-3.013364,0.251470
-3.141593,-2.885136,0.205623
-3.141593,-2.756908,0.099402
-3.141593,-2.628680,0.029888
-3.141593,-2.500451,0.071558
-3.141593,-2.372223,0.182700
-3.141593,-2.243995,0.284649
-3.141593,-2.115766,0.300412
-3.141593,-1.987538,0.178723
-3.141593,-1.859310,0.035293
-3.141593,-1.731082,0.035928
-3.141593,-1.602853,0.209802
-3.141593,-1.474625,0.511146
-3.141593,-1.346397,0.787950
-3.141593,-1.218169,0.853386
-3.141593,-1.089940,0.717874
-3.141593,-0.961712,0.505725
-3.141593,-0.833484,0.341000
-3.141593,-0.705255,0.334520
-3.141593,-0.577027,0.431638
-3.141593,-0.448799,0.465953
-3.141593,-0.320571,0.388145
-3.141593,-0.192342,0.249021
-3.141593,-0.064114,0.175386
-3.141593,0.064114,0.351094
-3.141593,0.192342,0.763009
-3.141593,0.320571,1.199303
-3.141593,0.448799,1.457164
-3.141593,0.577027,1.359135
-3.141593,0.705255,0.928058
-3.141593,0.833484,0.432922
-3.141593,0.961712,0.085240
-3.141593,1.089940,-0.006800
-3.141593,1.218169,0.132315
-3.141593,1.346397,0.285102
-3.141593,1.474625,0.308469
-3.141593,1.602853,0.217507
-3.141593,1.731082,0.075599
-3.141593,1.859310,0.008948
-3.141593,1.987538,0.076823
-3.141593,2.115766,0.176859
-3.141593,2.243995,0.215751
-3.141593,2.372223,0.174662
-3.141593,2.500451,0.076296
-3.141593,2.628680,0.027186
-3.141593,2.756908,0.102099
-3.141593,2.885136,0.231889
-3.141593,3.013364,0.319418
-3.141593,3.141593,0.267547
-3.013364,-3.141593,0.115729
-3.013364,-3.013364,0.208075
-3.013364,-2.885136,0.170140
-3.013364,-2.756908,0.082249
-3.013364,-2.628680,0.024730
-3.013364,-2.500451,0.059210
-3.013364,-2.372223,0.151172
-3.013364,-2.243995,0.235528
-3.013364,-2.115766,0.248571
-3.013364,-1.987538,0.147881
-3.013364,-1.859310,0.029203
-3.013364,-1.731082,0.029728
-3.013364,-1.602853,0.173598
-3.013364,-1.474625,0.422940
-3.013364,-1.346397,0.651977
-3.013364,-1.218169,0.706122
-3.013364,-1.089940,0.593994
-3.013364,-0.961712,0.418455
-3.013364,-0.833484,0.282156
-3.013364,-0.705255,0.276794
-3.013364,-0.577027,0.357152
-3.013364,-0.448799,0.385545
-3.013364,-0.320571,0.321164
-3.013364,-0.192342,0.206049
-3.013364,-0.064114,0.145121
-3.013364,0.064114,0.290507
-3.013364,0.192342,0.631340
-3.013364,0.320571,0.992346
-3.013364,0.448799,1.205708
-3.013364,0.577027,1.124596
-3.013364,0.705255,0.767908
-3.013364,0.833484,0.358215
-3.013364,0.961712,0.070530
-3.013364,1.089940,-0.005626
-3.013364,1.218169,0.109482
-3.013364,1.346397,0.235903
-3.013364,1.474625,0.255238
-3.013364,1.602853,0.179973
-3.013364,1.731082,0.062554
-3.013364,1.859310,0.007404
-3.013364,1.987538,0.063566
-3.013364,2.115766,0.146339
-3.013364,2.243995,0.178520
-3.013364,2.372223,0.144521
-3.013364,2.500451,0.063130
-3.013364,2.628680,0.022494
-3.013364,2.756908,0.084480
-3.013364,2.885136,0.191873
-3.013364,3.013364,0.264298
-3.013364,3.141593,0.221377
-2.885136,-3.141593,0.141000
-2.885136,-3.013364,0.253513
-2.885136,-2.885136,0.207293
-2.885136,-2.756908,0.100210
-2.885136,-2.628680,0.030131
-2.885136,-2.500451,0.072140
-2.885136,-2.372223,0.184184
-2.885136,-2.243995,0.286961
-2.885136,-2.115766,0.302852
-2.885136,-1.987538,0.180174
-2.885136,-1.859310,0.035580
-2.885136,-1.731082,0.036220
-2.885136,-1.602853,0.211506
-2.885136,-1.474625,0.515298
-2.885136,-1.346397,0.794350
-2.885136,-1.218169,0.860318
-2.885136,-1.089940,0.723705
-2.885136,-0.961712,0.509833
-2.885136,-0.833484,0.343770
-2.885136,-0.705255,0.337238
-2.885136,-0.577027,0.435144
-2.885136,-0.448799,0.469737
-2.885136,-0.320571,0.391297
-2.885136,-0.192342,0.251044
-2.885136,-0.064114,0.176811
-2.885136,0.064114,0.353946
-2.885136,0.192342,0.769207
-2.885136,0.320571,1.209045
-2.885136,0.448799,1.469000
-2.885136,0.577027,1.370175
-2.885136,0.705255,0.935597
-2.885136,0.833484,0.436438
-2.885136,0.961712,0.085932
-2.885136,1.089940,-0.006855
-2.885136,1.218169,0.133390
-2.885136,1.346397,0.287418
-2.885136,1.474625,0.310974
-2.885136,1.602853,0.219274
-2.885136,1.731082,0.076213
-2.885136,1.859310,0.009021
-2.885136,1.987538,0.077447
-2.885136,2.115766,0.178296
-2.885136,2.243995,0.217504
-2.885136,2.372223,0.176080
-2.885136,2.500451,0.076916
-2.885136,2.628680,0.027407
-2.885136,2.756908,0.102928
-2.885136,2.885136,0.233773
-2.885136,3.013364,0.322013
-2.885136,3.141593,0.269720
-2.756908,-3.141593,0.200835
-2.756908,-3.013364,0.361092
-2.756908,-2.885136,0.295259
-2.756908,-2.756908,0.142734
-2.756908,-2.628680,0.042917
-2.756908,-2.500451,0.102753
-2.756908,-2.372223,0.262343
-2.756908,-2.243995,0.408734
-2.756908,-2.115766,0.431369
-2.756908,-1.987538,0.256632
-2.756908,-1.859310,0.050678
-2.756908,-1.731082,0.051590
-2.756908,-1.602853,0.301260
-2.756908,-1.474625,0.733967
-2.756908,-1.346397,1.131437
-2.756908,-1.218169,1.225399
-2.756908,-1.089940,1.030813
-2.756908,-0.961712,0.726184
-2.756908,-0.833484,0.489651
-2.756908,-0.705255,0.480346
-2.756908,-0.577027,0.619800
-2.756908,-0.448799,0.669073
-2.756908,-0.320571,0.557347
-2.756908,-0.192342,0.357576
-2.756908,-0.064114,0.251842
-2.756908,0.064114,0.504145
-2.756908,0.192342,1.095624
-2.756908,0.320571,1.722110
-2.756908,0.448799,2.092378
-2.756908,0.577027,1.951616
-2.756908,0.705255,1.332622
-2.756908,0.833484,0.621643
-2.756908,0.961712,0.122398
-2.756908,1.089940,-0.009764
-2.756908,1.218169,0.189995
-2.756908,1.346397,0.409385
-2.756908,1.474625,0.442938
-2.756908,1.602853,0.312323
-2.756908,1.731082,0.108555
-2.756908,1.859310,0.012849
-2.756908,1.987538,0.110312
-2.756908,2.115766,0.253956
-2.756908,2.243995,0.309803
-2.756908,2.372223,0.250801
-2.756908,2.500451,0.109556
-2.756908,2.628680,0.039037
-2.756908,2.756908,0.146606
-2.756908,2.885136,0.332976
-2.756908,3.013364,0.458660
-2.756908,3.141593,0.384177
-2.628680,-3.141593,0.280386
-2.628680,-3.013364,0.504123
-2.628680,-2.885136,0.412213
-2.628680,-2.756908,0.199273
-2.628680,-2.628680,0.059916
-2.628680,-2.500451,0.143454
-2.628680,-2.372223,0.366259
-2.628680,-2.243995,0.570636
-2.628680,-2.115766,0.602237
-2.628680,-1.987538,0.358286
-2.628680,-1.859310,0.070752
-2.628680,-1.731082,0.072025
-2.628680,-1.602853,0.420591
-2.628680,-1.474625,1.024696
-2.628680,-1.346397,1.579607
-2.628680,-1.218169,1.710788
-2.628680,-1.089940,1.439125
-2.628680,-0.961712,1.013830
-2.628680,-0.833484,0.683605
-2.628680,-0.705255,0.670614
-2.628680,-0.577027,0.865307
-2.628680,-0.448799,0.934097
-2.628680,-0.320571,0.778115
-2.628680,-0.192342,0.499214
-2.628680,-0.064114,0.351598
-2.628680,0.064114,0.703840
-2.628680,0.192342,1.529608
-2.628680,0.320571,2.404249
-2.628680,0.448799,2.921183
-2.628680,0.577027,2.724664
-2.628680,0.705255,1.860483
-2.628680,0.833484,0.867880
-2.628680,0.961712,0.170880
-2.628680,1.089940,-0.013631
-2.628680,1.218169,0.265253
-2.628680,1.346397,0.571545
-2.628680,1.474625,0.618388
-2.628680,1.602853,0.436037
-2.628680,1.731082,0.151554
-2.628680,1.859310,0.017939
-2.628680,1.987538,0.154007
-2.628680,2.115766,0.354550
-2.628680,2.243995,0.432518
-2.628680,2.372223,0.350145
-2.628680,2.500451,0.152951
-2.628680,2.628680,0.054500
-2.628680,2.756908,0.204678
-2.628680,2.885136,0.464869
-2.628680,3.013364,0.640339
-2.628680,3.141593,0.536352
-2.500451,-3.141593,0.359891
-2.500451,-3.013364,0.647068
-2.500451,-2.885136,0.529097
-2.500451,-2.756908,0.255777
-2.500451,-2.628680,0.076906
-2.500451,-2.500451,0.184130
-2.500451,-2.372223,0.470112
-2.500451,-2.243995,0.732442
-2.500451,-2.115766,0.773002
-2.500451,-1.987538,0.459879
-2.500451,-1.859310,0.090814
-2.500451,-1.731082,0.092448
-2.500451,-1.602853,0.539851
-2.500451,-1.474625,1.315251
-2.500451,-1.346397,2.027508
-2.500451,-1.218169,2.195885
-2.500451,-1.089940,1.847192
-2.500451,-0.961712,1.301304
-2.500451,-0.833484,0.877443
-2.500451,-0.705255,0.860769
-2.500451,-0.577027,1.110666
-2.500451,-0.448799,1.198962
-2.500451,-0.320571,0.998751
-2.500451,-0.192342,0.640768
-2.500451,-0.064114,0.451294
-2.500451,0.064114,0.903415
-2.500451,0.192342,1.963332
-2.500451,0.320571,3.085979
-2.500451,0.448799,3.749490
-2.500451,0.577027,3.497248
-2.500451,0.705255,2.388027
-2.500451,0.833484,1.113970
-2.500451,0.961712,0.219333
-2.500451,1.089940,-0.017496
-2.500451,1.218169,0.340466
-2.500451,1.346397,0.733608
-2.500451,1.474625,0.793734
-2.500451,1.602853,0.559676
-2.500451,1.731082,0.194528
-2.500451,1.859310,0.023025
-2.500451,1.987538,0.197676
-2.500451,2.115766,0.455084
-2.500451,2.243995,0.555159
-2.500451,2.372223,0.449430
-2.500451,2.500451,0.196321
-2.500451,2.628680,0.069953
-2.500451,2.756908,0.262715
-2.500451,2.885136,0.596684
-2.500451,3.013364,0.821908
-2.500451,3.141593,0.688435
-2.372223,-3.141593,0.394285
-2.372223,-3.013364,0.708908
-2.372223,-2.885136,0.579662
-2.372223,-2.756908,0.280221
-2.372223,-2.628680,0.084256
-2.372223,-2.500451,0.201727
-2.372223,-2.372223,0.515040
-2.372223,-2.243995,0.802440
-2.372223,-2.115766,0.846877
-2.372223,-1.987538,0.503829
-2.372223,-1.859310,0.099493
-2.372223,-1.731082,0.101283
-2.372223,-1.602853,0.591444
-2.372223,-1.474625,1.440948
-2.372223,-1.346397,2.221274
-2.372223,-1.218169,2.405743
-2.372223,-1.089940,2.023726
-2.372223,-0.961712,1.425668
-2.372223,-0.833484,0.961299
-2.372223,-0.705255,0.943031
-2.372223,-0.577027,1.216811
-2.372223,-0.448799,1.313546
-2.372223,-0.320571,1.094201
-2.372223,-0.192342,0.702005
-2.372223,-0.064114,0.494424
-2.372223,0.064114,0.989753
-2.372223,0.192342,2.150965
-2.372223,0.320571,3.380902
-2.372223,0.448799,4.107824
-2.372223,0.577027,3.831476
-2.372223,0.705255,2.616247
-2.372223,0.833484,1.220430
-2.372223,0.961712,0.240295
-2.372223,1.089940,-0.019168
-2.372223,1.218169,0.373004
-2.372223,1.346397,0.803718
-2.372223,1.474625,0.869590
-2.372223,1.602853,0.613164
-2.372223,1.731082,0.213119
-2.372223,1.859310,0.025226
-2.372223,1.987538,0.216568
-2.372223,2.115766,0.498575
-2.372223,2.243995,0.608215
-2.372223,2.372223,0.492381
-2.372223,2.500451,0.215083
-2.372223,2.628680,0.076638
-2.372223,2.756908,0.287823
-2.372223,2.885136,0.653708
-2.372223,3.013364,0.900457
-2.372223,3.141593,0.754228
-2.243995,-3.141593,0.344104
-2.243995,-3.013364,0.618684
-2.243995,-2.885136,0.505888
-2.243995,-2.756908,0.244557
-2.243995,-2.628680,0.073532
-2.243995,-2.500451,0.176053
-2.243995,-2.372223,0.449491
-2.243995,-2.243995,0.700313
-2.243995,-2.115766,0.739094
-2.243995,-1.987538,0.439706
-2.243995,-1.859310,0.086830
-2.243995,-1.731082,0.088393
-2.243995,-1.602853,0.516170
-2.243995,-1.474625,1.257557
-2.243995,-1.346397,1.938570
-2.243995,-1.218169,2.099561
-2.243995,-1.089940,1.766164
-2.243995,-0.961712,1.244221
-2.243995,-0.833484,0.838953
-2.243995,-0.705255,0.823010
-2.243995,-0.577027,1.061946
-2.243995,-0.448799,1.146369
-2.243995,-0.320571,0.954940
-2.243995,-0.192342,0.612660
-2.243995,-0.064114,0.431498
-2.243995,0.064114,0.863786
-2.243995,0.192342,1.877209
-2.243995,0.320571,2.950610
-2.243995,0.448799,3.585016
-2.243995,0.577027,3.343839
-2.243995,0.705255,2.283274
-2.243995,0.833484,1.065104
-2.243995,0.961712,0.209712
-2.243995,1.089940,-0.016729
-2.243995,1.218169,0.325531
-2.243995,1.346397,0.701428
-2.243995,1.474625,0.758916
-2.243995,1.602853,0.535125
-2.243995,1.731082,0.185995
-2.243995,1.859310,0.022015
-2.243995,1.987538,0.189005
-2.243995,2.115766,0.435121
-2.243995,2.243995,0.530807
-2.243995,2.372223,0.429715
-2.243995,2.500451,0.187709
-2.243995,2.628680,0.066884
-2.243995,2.756908,0.251191
-2.243995,2.885136,0.570510
-2.243995,3.013364,0.785854
-2.243995,3.141593,0.658237
-2.115766,-3.141593,0.249902
-2.115766,-3.013364,0.449314
-2.115766,-2.885136,0.367397
-2.115766,-2.756908,0.177607
-2.115766,-2.628680,0.053402
-2.115766,-2.500451,0.127857
-2.115766,-2.372223,0.326438
-2.115766,-2.243995,0.508596
-2.115766,-2.115766,0.536760
-2.115766,-1.987538,0.319332
-2.115766,-1.859310,0.063060
-2.115766,-1.731082,0.064195
-2.115766,-1.602853,0.374864
-2.115766,-1.474625,0.913289
-2.115766,-1.346397,1.407869
-2.115766,-1.218169,1.524787
-2.115766,-1.089940,1.282661
-2.115766,-0.961712,0.903604
-2.115766,-0.833484,0.609282
-2.115766,-0.705255,0.597704
-2.115766,-0.577027,0.771229
-2.115766,-0.448799,0.832540
-2.115766,-0.320571,0.693517
-2.115766,-0.192342,0.444939
-2.115766,-0.064114,0.313371
-2.115766,0.064114,0.627317
-2.115766,0.192342,1.363306
-2.115766,0.320571,2.142854
-2.115766,0.448799,2.603585
-2.115766,0.577027,2.428433
-2.115766,0.705255,1.658207
-2.115766,0.833484,0.773522
-2.115766,0.961712,0.152302
-2.115766,1.089940,-0.012149
-2.115766,1.218169,0.236414
-2.115766,1.346397,0.509405
-2.115766,1.474625,0.551156
-2.115766,1.602853,0.388630
-2.115766,1.731082,0.135077
-2.115766,1.859310,0.015988
-2.115766,1.987538,0.137263
-2.115766,2.115766,0.316003
-2.115766,2.243995,0.385493
-2.115766,2.372223,0.312077
-2.115766,2.500451,0.136322
-2.115766,2.628680,0.048574
-2.115766,2.756908,0.182425
-2.115766,2.885136,0.414328
-2.115766,3.013364,0.570720
-2.115766,3.141593,0.478038
-1.987538,-3.141593,0.176992
-1.987538,-3.013364,0.318225
-1.987538,-2.885136,0.260207
-1.987538,-2.756908,0.125790
-1.987538,-2.628680,0.037822
-1.987538,-2.500451,0.090554
-1.987538,-2.372223,0.231199
-1.987538,-2.243995,0.360211
-1.987538,-2.115766,0.380158
-1.987538,-1.987538,0.226166
-1.987538,-1.859310,0.044662
-1.987538,-1.731082,0.045466
-1.987538,-1.602853,0.265496
-1.987538,-1.474625,0.646833
-1.987538,-1.346397,0.997117
-1.987538,-1.218169,1.079924
-1.987538,-1.089940,0.908439
-1.987538,-0.961712,0.639974
-1.987538,-0.833484,0.431521
-1.987538,-0.705255,0.423321
-1.987538,-0.577027,0.546219
-1.987538,-0.448799,0.589643
-1.987538,-0.320571,0.491180
-1.987538,-0.192342,0.315126
-1.987538,-0.064114,0.221944
-1.987538,0.064114,0.444294
-1.987538,0.192342,0.965555
-1.987538,0.320571,1.517667
-1.987538,0.448799,1.843978
-1.987538,0.577027,1.719927
-1.987538,0.705255,1.174418
-1.987538,0.833484,0.547844
-1.987538,0.961712,0.107867
-1.987538,1.089940,-0.008605
-1.987538,1.218169,0.167439
-1.987538,1.346397,0.360784
-1.987538,1.474625,0.390354
-1.987538,1.602853,0.275246
-1.987538,1.731082,0.095668
-1.987538,1.859310,0.011324
-1.987538,1.987538,0.097216
-1.987538,2.115766,0.223808
-1.987538,2.243995,0.273024
-1.987538,2.372223,0.221027
-1.987538,2.500451,0.096550
-1.987538,2.628680,0.034402
-1.987538,2.756908,0.129202
-1.987538,2.885136,0.293446
-1.987538,3.013364,0.404210
-1.987538,3.141593,0.338569
-1.859310,-3.141593,0.162746
-1.859310,-3.013364,0.292610
-1.859310,-2.885136,0.239263
-1.859310,-2.756908,0.115665
-1.859310,-2.628680,0.034778
-1.859310,-2.500451,0.083265
-1.859310,-2.372223,0.212589
-1.859310,-2.243995,0.331217
-1.859310,-2.115766,0.349559
-1.859310,-1.987538,0.207961
-1.859310,-1.859310,0.041067
-1.859310,-1.731082,0.041806
-1.859310,-1.602853,0.244126
-1.859310,-1.474625,0.594769
-1.859310,-1.346397,0.916858
-1.859310,-1.218169,0.993000
-1.859310,-1.089940,0.835318
-1.859310,-0.961712,0.588462
-1.859310,-0.833484,0.396788
-1.859310,-0.705255,0.389248
-1.859310,-0.577027,0.502254
-1.859310,-0.448799,0.542182
-1.859310,-0.320571,0.451645
-1.859310,-0.192342,0.289761
-1.859310,-0.064114,0.204079
-1.859310,0.064114,0.408533
-1.859310,0.192342,0.887837
-1.859310,0.320571,1.395508
-1.859310,0.448799,1.695554
-1.859310,0.577027,1.581488
-1.859310,0.705255,1.079888
-1.859310,0.833484,0.503747
-1.859310,0.961712,0.099185
-1.859310,1.089940,-0.007912
-1.859310,1.218169,0.153962
-1.859310,1.346397,0.331744
-1.859310,1.474625,0.358934
-1.859310,1.602853,0.253091
-1.859310,1.731082,0.087967
-1.859310,1.859310,0.010412
-1.859310,1.987538,0.089391
-1.859310,2.115766,0.205793
-1.859310,2.243995,0.251048
-1.859310,2.372223,0.203236
-1.859310,2.500451,0.088778
-1.859310,2.628680,0.031633
-1.859310,2.756908,0.118802
-1.859310,2.885136,0.269826
-1.859310,3.013364,0.371674
-1.859310,3.141593,0.311317
-1.731082,-3.141593,0.224482
-1.731082,-3.013364,0.403609
-1.731082,-2.885136,0.330025
-1.731082,-2.756908,0.159541
-1.731082,-2.628680,0.047970
-1.731082,-2.500451,0.114851
-1.731082,-2.372223,0.293233
-1.731082,-2.243995,0.456861
-1.731082,-2.115766,0.482161
-1.731082,-1.987538,0.286850
-1.731082,-1.859310,0.056645
-1.731082,-1.731082,0.057665
-1.731082,-1.602853,0.336732
-1.731082,-1.474625,0.820389
-1.731082,-1.346397,1.264659
-1.731082,-1.218169,1.369685
-1.731082,-1.089940,1.152187
-1.731082,-0.961712,0.811689
-1.731082,-0.833484,0.547305
-1.731082,-0.705255,0.536905
-1.731082,-0.577027,0.692779
-1.731082,-0.448799,0.747853
-1.731082,-0.320571,0.622972
-1.731082,-0.192342,0.399679
-1.731082,-0.064114,0.281495
-1.731082,0.064114,0.563506
-1.731082,0.192342,1.224629
-1.731082,0.320571,1.924881
-1.731082,0.448799,2.338746
-1.731082,0.577027,2.181410
-1.731082,0.705255,1.489533
-1.731082,0.833484,0.694839
-1.731082,0.961712,0.136809
-1.731082,1.089940,-0.010913
-1.731082,1.218169,0.212366
-1.731082,1.346397,0.457588
-1.731082,1.474625,0.495092
-1.731082,1.602853,0.349098
-1.731082,1.731082,0.121337
-1.731082,1.859310,0.014362
-1.731082,1.987538,0.123301
-1.731082,2.115766,0.283859
-1.731082,2.243995,0.346281
-1.731082,2.372223,0.280332
-1.731082,2.500451,0.122455
-1.731082,2.628680,0.043633
-1.731082,2.756908,0.163869
-1.731082,2.885136,0.372182
-1.731082,3.013364,0.512666
-1.731082,3.141593,0.429412
-1.602853,-3.141593,0.313895
-1.602853,-3.013364,0.564370
-1.602853,-2.885136,0.461476
-1.602853,-2.756908,0.223087
-1.602853,-2.628680,0.067077
-1.602853,-2.500451,0.160598
-1.602853,-2.372223,0.410030
-1.602853,-2.243995,0.638832
-1.602853,-2.115766,0.674209
-1.602853,-1.987538,0.401104
-1.602853,-1.859310,0.079208
-1.602853,-1.731082,0.080633
-1.602853,-1.602853,0.470856
-1.602853,-1.474625,1.147156
-1.602853,-1.346397,1.768383
-1.602853,-1.218169,1.915242
-1.602853,-1.089940,1.611113
-1.602853,-0.961712,1.134991
-1.602853,-0.833484,0.765302
-1.602853,-0.705255,0.750759
-1.602853,-0.577027,0.968718
-1.602853,-0.448799,1.045730
-1.602853,-0.320571,0.871106
-1.602853,-0.192342,0.558875
-1.602853,-0.064114,0.393617
-1.602853,0.064114,0.787955
-1.602853,0.192342,1.712409
-1.602853,0.320571,2.691577
-1.602853,0.448799,3.270289
-1.602853,0.577027,3.050284
-1.602853,0.705255,2.082826
-1.602853,0.833484,0.971599
-1.602853,0.961712,0.191302
-1.602853,1.089940,-0.015260
-1.602853,1.218169,0.296953
-1.602853,1.346397,0.639849
-1.602853,1.474625,0.692291
-1.602853,1.602853,0.488147
-1.602853,1.731082,0.169666
-1.602853,1.859310,0.020082
-1.602853,1.987538,0.172412
-1.602853,2.115766,0.396922
-1.602853,2.243995,0.484207
-1.602853,2.372223,0.391991
-1.602853,2.500451,0.171230
-1.602853,2.628680,0.061013
-1.602853,2.756908,0.229139
-1.602853,2.885136,0.520425
-1.602853,3.013364,0.716865
-1.602853,3.141593,0.600450
-1.474625,-3.141593,0.359691
-1.474625,-3.013364,0.646709
-1.474625,-2.885136,0.528804
-1.474625,-2.756908,0.255635
-1.474625,-2.628680,0.076863
-1.474625,-2.500451,0.184028
-1.474625,-2.372223,0.469852
-1.474625,-2.243995,0.732035
-1.474625,-2.115766,0.772574
-1.474625,-1.987538,0.459624
-1.474625,-1.859310,0.090764
-1.474625,-1.731082,0.092397
-1.474625,-1.602853,0.539552
-1.474625,-1.474625,1.314522
-1.474625,-1.346397,2.026383
-1.474625,-1.218169,2.194667
-1.474625,-1.089940,1.846168
-1.474625,-0.961712,1.300582
-1.474625,-0.833484,0.876956
-1.474625,-0.705255,0.860291
-1.474625,-0.577027,1.110050
-1.474625,-0.448799,1.198297
-1.474625,-0.320571,0.998197
-1.474625,-0.192342,0.640412
-1.474625,-0.064114,0.451044
-1.474625,0.064114,0.902914
-1.474625,0.192342,1.962243
-1.474625,0.320571,3.084267
-1.474625,0.448799,3.747411
-1.474625,0.577027,3.495308
-1.474625,0.705255,2.386702
-1.474625,0.833484,1.113352
-1.474625,0.961712,0.219212
-1.474625,1.089940,-0.017487
-1.474625,1.218169,0.340277
-1.474625,1.346397,0.733201
-1.474625,1.474625,0.793294
-1.474625,1.602853,0.559366
-1.474625,1.731082,0.194420
-1.474625,1.859310,0.023012
-1.474625,1.987538,0.197567
-1.474625,2.115766,0.454831
-1.474625,2.243995,0.554851
-1.474625,2.372223,0.449180
-1.474625,2.500451,0.196212
-1.474625,2.628680,0.069914
-1.474625,2.756908,0.262570
-1.474625,2.885136,0.596353
-1.474625,3.013364,0.821452
-1.474625,3.141593,0.688054
-1.346397,-3.141593,0.352237
-1.346397,-3.013364,0.633307
-1.346397,-2.885136,0.517845
-1.346397,-2.756908,0.250337
-1.346397,-2.628680,0.075270
-1.346397,-2.500451,0.180214
-1.346397,-2.372223,0.460115
-1.346397,-2.243995,0.716865
-1.346397,-2.115766,0.756563
-1.346397,-1.987538,0.450099
-1.346397,-1.859310,0.088883
-1.346397,-1.731082,0.090482
-1.346397,-1.602853,0.528370
-1.346397,-1.474625,1.287280
-1.346397,-1.346397,1.984390
-1.346397,-1.218169,2.149186
-1.346397,-1.089940,1.807909
-1.346397,-0.961712,1.273629
-1.346397,-0.833484,0.858783
-1.346397,-0.705255,0.842463
-1.346397,-0.577027,1.087046
-1.346397,-0.448799,1.173465
-1.346397,-0.320571,0.977511
-1.346397,-0.192342,0.627141
-1.346397,-0.064114,0.441696
-1.346397,0.064114,0.884202
-1.346397,0.192342,1.921578
-1.346397,0.320571,3.020350
-1.346397,0.448799,3.669751
-1.346397,0.577027,3.422873
-1.346397,0.705255,2.337241
-1.346397,0.833484,1.090279
-1.346397,0.961712,0.214669
-1.346397,1.089940,-0.017124
-1.346397,1.218169,0.333225
-1.346397,1.346397,0.718006
-1.346397,1.474625,0.776854
-1.346397,1.602853,0.547774
-1.346397,1.731082,0.190391
-1.346397,1.859310,0.022536
-1.346397,1.987538,0.193472
-1.346397,2.115766,0.445406
-1.346397,2.243995,0.543353
-1.346397,2.372223,0.439872
-1.346397,2.500451,0.192146
-1.346397,2.628680,0.068465
-1.346397,2.756908,0.257128
-1.346397,2.885136,0.583995
-1.346397,3.013364,0.804429
-1.346397,3.141593,0.673795
-1.218169,-3.141593,0.315637
-1.218169,-3.013364,0.567502
-1.218169,-2.885136,0.464037
-1.218169,-2.756908,0.224325
-1.218169,-2.628680,0.067449
-1.218169,-2.500451,0.161489
-1.218169,-2.372223,0.412305
-1.218169,-2.243995,0.642377
-1.218169,-2.115766,0.677950
-1.218169,-1.987538,0.403330
-1.218169,-1.859310,0.079647
-1.218169,-1.731082,0.081080
-1.218169,-1.602853,0.473468
-1.218169,-1.474625,1.153522
-1.218169,-1.346397,1.778196
-1.218169,-1.218169,1.925869
-1.218169,-1.089940,1.620053
-1.218169,-0.961712,1.141289
-1.218169,-0.833484,0.769548
-1.218169,-0.705255,0.754924
-1.218169,-0.577027,0.974093
-1.218169,-0.448799,1.051532
-1.218169,-0.320571,0.875940
-1.218169,-0.192342,0.561976
-1.218169,-0.064114,0.395801
-1.218169,0.064114,0.792327
-1.218169,0.192342,1.721911
-1.218169,0.320571,2.706512
-1.218169,0.448799,3.288435
-1.218169,0.577027,3.067210
-1.218169,0.705255,2.094383
-1.218169,0.833484,0.976991
-1.218169,0.961712,0.192363
-1.218169,1.089940,-0.015345
-1.218169,1.218169,0.298601
-1.218169,1.346397,0.643400
-1.218169,1.474625,0.696133
-1.218169,1.602853,0.490856
-1.218169,1.731082,0.170608
-1.218169,1.859310,0.020194
-1.218169,1.987538,0.173369
-1.218169,2.115766,0.399124
-1.218169,2.243995,0.486894
-1.218169,2.372223,0.394166
-1.218169,2.500451,0.172180
-1.218169,2.628680,0.061351
-1.218169,2.756908,0.230411
-1.218169,2.885136,0.523313
-1.218169,3.013364,0.720842
-1.218169,3.141593,0.603782
-1.089940,-3.141593,0.293380
-1.089940,-3.013364,0.527484
-1.089940,-2.885136,0.431315
-1.089940,-2.756908,0.208507
-1.089940,-2.628680,0.062693
-1.089940,-2.500451,0.150101
-1.089940,-2.372223,0.383231
-1.089940,-2.243995,0.597080
-1.089940,-2.115766,0.630145
-1.089940,-1.987538,0.374889
-1.089940,-1.859310,0.074031
-1.089940,-1.731082,0.075363
-1.089940,-1.602853,0.440082
-1.089940,-1.474625,1.072181
-1.089940,-1.346397,1.652806
-1.089940,-1.218169,1.790066
-1.089940,-1.089940,1.505814
-1.089940,-0.961712,1.060811
-1.089940,-0.833484,0.715283
-1.089940,-0.705255,0.701691
-1.089940,-0.577027,0.905405
-1.089940,-0.448799,0.977383
-1.089940,-0.320571,0.814173
-1.089940,-0.192342,0.522348
-1.089940,-0.064114,0.367891
-1.089940,0.064114,0.736456
-1.089940,0.192342,1.600490
-1.089940,0.320571,2.515662
-1.089940,0.448799,3.056550
-1.089940,0.577027,2.850925
-1.089940,0.705255,1.946698
-1.089940,0.833484,0.908098
-1.089940,0.961712,0.178799
-1.089940,1.089940,-0.014263
-1.089940,1.218169,0.277545
-1.089940,1.346397,0.598030
-1.089940,1.474625,0.647045
-1.089940,1.602853,0.456243
-1.089940,1.731082,0.158577
-1.089940,1.859310,0.018770
-1.089940,1.987538,0.161144
-1.089940,2.115766,0.370980
-1.089940,2.243995,0.452561
-1.089940,2.372223,0.366371
-1.089940,2.500451,0.160039
-1.089940,2.628680,0.057025
-1.089940,2.756908,0.214163
-1.089940,2.885136,0.486411
-1.089940,3.013364,0.670012
-1.089940,3.141593,0.561206
-0.961712,-3.141593,0.333148
-0.961712,-3.013364,0.598987
-0.961712,-2.885136,0.489782
-0.961712,-2.756908,0.236771
-0.961712,-2.628680,0.071191
-0.961712,-2.500451,0.170448
-0.961712,-2.372223,0.435180
-0.961712,-2.243995,0.678016
-0.961712,-2.115766,0.715563
-0.961712,-1.987538,0.425707
-0.961712,-1.859310,0.084066
-0.961712,-1.731082,0.085579
-0.961712,-1.602853,0.499736
-0.961712,-1.474625,1.217519
-0.961712,-1.346397,1.876850
-0.961712,-1.218169,2.032716
-0.961712,-1.089940,1.709933
-0.961712,-0.961712,1.204608
-0.961712,-0.833484,0.812243
-0.961712,-0.705255,0.796807
-0.961712,-0.577027,1.028136
-0.961712,-0.448799,1.109871
-0.961712,-0.320571,0.924537
-0.961712,-0.192342,0.593154
-0.961712,-0.064114,0.417760
-0.961712,0.064114,0.836285
-0.961712,0.192342,1.817443
-0.961712,0.320571,2.856669
-0.961712,0.448799,3.470877
-0.961712,0.577027,3.237379
-0.961712,0.705255,2.210580
-0.961712,0.833484,1.031194
-0.961712,0.961712,0.203035
-0.961712,1.089940,-0.016196
-0.961712,1.218169,0.315167
-0.961712,1.346397,0.679096
-0.961712,1.474625,0.734754
-0.961712,1.602853,0.518088
-0.961712,1.731082,0.180073
-0.961712,1.859310,0.021314
-0.961712,1.987538,0.182988
-0.961712,2.115766,0.421268
-0.961712,2.243995,0.513907
-0.961712,2.372223,0.416034
-0.961712,2.500451,0.181733
-0.961712,2.628680,0.064755
-0.961712,2.756908,0.243194
-0.961712,2.885136,0.552346
-0.961712,3.013364,0.760835
-0.961712,3.141593,0.637280
-0.833484,-3.141593,0.403286
-0.833484,-3.013364,0.725092
-0.833484,-2.885136,0.592896
-0.833484,-2.756908,0.286618
-0.833484,-2.628680,0.086179
-0.833484,-2.500451,0.206333
-0.833484,-2.372223,0.526798
-0.833484,-2.243995,0.820759
-0.833484,-2.115766,0.866211
-0.833484,-1.987538,0.515331
-0.833484,-1.859310,0.101764
-0.833484,-1.731082,0.103596
-0.833484,-1.602853,0.604946
-0.833484,-1.474625,1.473844
-0.833484,-1.346397,2.271984
-0.833484,-1.218169,2.460665
-0.833484,-1.089940,2.069926
-0.833484,-0.961712,1.458215
-0.833484,-0.833484,0.983245
-0.833484,-0.705255,0.964560
-0.833484,-0.577027,1.244590
-0.833484,-0.448799,1.343533
-0.833484,-0.320571,1.119181
-0.833484,-0.192342,0.718031
-0.833484,-0.064114,0.505711
-0.833484,0.064114,1.012349
-0.833484,0.192342,2.200070
-0.833484,0.320571,3.458085
-0.833484,0.448799,4.201603
-0.833484,0.577027,3.918946
-0.833484,0.705255,2.675975
-0.833484,0.833484,1.248292
-0.833484,0.961712,0.245781
-0.833484,1.089940,-0.019606
-0.833484,1.218169,0.381519
-0.833484,1.346397,0.822066
-0.833484,1.474625,0.889442
-0.833484,1.602853,0.627162
-0.833484,1.731082,0.217984
-0.833484,1.859310,0.025802
-0.833484,1.987538,0.221512
-0.833484,2.115766,0.509958
-0.833484,2.243995,0.622100
-0.833484,2.372223,0.503622
-0.833484,2.500451,0.219993
-0.833484,2.628680,0.078388
-0.833484,2.756908,0.294393
-0.833484,2.885136,0.668632
-0.833484,3.013364,0.921014
-0.833484,3.141593,0.771447
-0.705255,-3.141593,0.423966
-0.705255,-3.013364,0.762273
-0.705255,-2.885136,0.623299
-0.705255,-2.756908,0.301316
-0.705255,-2.628680,0.090598
-0.705255,-2.500451,0.216913
-0.705255,-2.372223,0.553812
-0.705255,-2.243995,0.862847
-0.705255,-2.115766,0.910629
-0.705255,-1.987538,0.541756
-0.705255,-1.859310,0.106983
-0.705255,-1.731082,0.108908
-0.705255,-1.602853,0.635967
-0.705255,-1.474625,1.549421
-0.705255,-1.346397,2.388489
-0.705255,-1.218169,2.586844
-0.705255,-1.089940,2.176069
-0.705255,-0.961712,1.532990
-0.705255,-0.833484,1.033664
-0.705255,-0.705255,1.014021
-0.705255,-0.577027,1.308411
-0.705255,-0.448799,1.412428
-0.705255,-0.320571,1.176571
-0.705255,-0.192342,0.754851
-0.705255,-0.064114,0.531643
-0.705255,0.064114,1.064260
-0.705255,0.192342,2.312886
-0.705255,0.320571,3.635411
-0.705255,0.448799,4.417055
-0.705255,0.577027,4.119904
-0.705255,0.705255,2.813195
-0.705255,0.833484,1.312302
-0.705255,0.961712,0.258384
-0.705255,1.089940,-0.020611
-0.705255,1.218169,0.401083
-0.705255,1.346397,0.864220
-0.705255,1.474625,0.935051
-0.705255,1.602853,0.659322
-0.705255,1.731082,0.229162
-0.705255,1.859310,0.027125
-0.705255,1.987538,0.232871
-0.705255,2.115766,0.536107
-0.705255,2.243995,0.654000
-0.705255,2.372223,0.529447
-0.705255,2.500451,0.231274
-0.705255,2.628680,0.082408
-0.705255,2.756908,0.309489
-0.705255,2.885136,0.702919
-0.705255,3.013364,0.968242
-0.705255,3.141593,0.811006
-0.577027,-3.141593,0.356622
-0.577027,-3.013364,0.641192
-0.577027,-2.885136,0.524292
-0.577027,-2.756908,0.253454
-0.577027,-2.628680,0.076207
-0.577027,-2.500451,0.182458
-0.577027,-2.372223,0.465843
-0.577027,-2.243995,0.725790
-0.577027,-2.115766,0.765982
-0.577027,-1.987538,0.455702
-0.577027,-1.859310,0.089989
-0.577027,-1.731082,0.091609
-0.577027,-1.602853,0.534948
-0.577027,-1.474625,1.303307
-0.577027,-1.346397,2.009095
-0.577027,-1.218169,2.175943
-0.577027,-1.089940,1.830417
-0.577027,-0.961712,1.289486
-0.577027,-0.833484,0.869474
-0.577027,-0.705255,0.852951
-0.577027,-0.577027,1.100580
-0.577027,-0.448799,1.188074
-0.577027,-0.320571,0.989681
-0.577027,-0.192342,0.634949
-0.577027,-0.064114,0.447195
-0.577027,0.064114,0.895210
-0.577027,0.192342,1.945501
-0.577027,0.320571,3.057953
-0.577027,0.448799,3.715438
-0.577027,0.577027,3.465487
-0.577027,0.705255,2.366339
-0.577027,0.833484,1.103853
-0.577027,0.961712,0.217341
-0.577027,1.089940,-0.017337
-0.577027,1.218169,0.337374
-0.577027,1.346397,0.726945
-0.577027,1.474625,0.786525
-0.577027,1.602853,0.554593
-0.577027,1.731082,0.192761
-0.577027,1.859310,0.022816
-0.577027,1.987538,0.195881
-0.577027,2.115766,0.450951
-0.577027,2.243995,0.550117
-0.577027,2.372223,0.445348
-0.577027,2.500451,0.194538
-0.577027,2.628680,0.069318
-0.577027,2.756908,0.260329
-0.577027,2.885136,0.591265
-0.577027,3.013364,0.814444
-0.577027,3.141593,0.682183
-0.448799,-3.141593,0.197924
-0.448799,-3.013364,0.355858
-0.448799,-2.885136,0.290980
-0.448799,-2.756908,0.140666
-0.448799,-2.628680,0.042295
-0.448799,-2.500451,0.101263
-0.448799,-2.372223,0.258541
-0.448799,-2.243995,0.402810
-0.448799,-2.115766,0.425116
-0.448799,-1.987538,0.252913
-0.448799,-1.859310,0.049944
-0.448799,-1.731082,0.050842
-0.448799,-1.602853,0.296894
-0.448799,-1.474625,0.723329
-0.448799,-1.346397,1.115038
-0.448799,-1.218169,1.207638
-0.448799,-1.089940,1.015873
-0.448799,-0.961712,0.715658
-0.448799,-0.833484,0.482554
-0.448799,-0.705255,0.473384
-0.448799,-0.577027,0.610816
-0.448799,-0.448799,0.659375
-0.448799,-0.320571,0.549268
-0.448799,-0.192342,0.352393
-0.448799,-0.064114,0.248191
-0.448799,0.064114,0.496838
-0.448799,0.192342,1.079744
-0.448799,0.320571,1.697149
-0.448799,0.448799,2.062051
-0.448799,0.577027,1.923329
-0.448799,0.705255,1.313307
-0.448799,0.833484,0.612633
-0.448799,0.961712,0.120623
-0.448799,1.089940,-0.009622
-0.448799,1.218169,0.187241
-0.448799,1.346397,0.403451
-0.448799,1.474625,0.436518
-0.448799,1.602853,0.307797
-0.448799,1.731082,0.106982
-0.448799,1.859310,0.012663
-0.448799,1.987538,0.108713
-0.448799,2.115766,0.250275
-0.448799,2.243995,0.305312
-0.448799,2.372223,0.247166
-0.448799,2.500451,0.107968
-0.448799,2.628680,0.038471
-0.448799,2.756908,0.144482
-0.448799,2.885136,0.328149
-0.448799,3.013364,0.452012
-0.448799,3.141593,0.378608
-0.320571,-3.141593,0.023322
-0.320571,-3.013364,0.041933
-0.320571,-2.885136,0.034288
-0.320571,-2.756908,0.016575
-0.320571,-2.628680,0.004984
-0.320571,-2.500451,0.011932
-0.320571,-2.372223,0.030465
-0.320571,-2.243995,0.047465
-0.320571,-2.115766,0.050094
-0.320571,-1.987538,0.029802
-0.320571,-1.859310,0.005885
-0.320571,-1.731082,0.005991
-0.320571,-1.602853,0.034984
-0.320571,-1.474625,0.085233
-0.320571,-1.346397,0.131390
-0.320571,-1.218169,0.142302
-0.320571,-1.089940,0.119705
-0.320571,-0.961712,0.084330
-0.320571,-0.833484,0.056862
-0.320571,-0.705255,0.055781
-0.320571,-0.577027,0.071975
-0.320571,-0.448799,0.077697
-0.320571,-0.320571,0.064723
-0.320571,-0.192342,0.041524
-0.320571,-0.064114,0.029246
-0.320571,0.064114,0.058545
-0.320571,0.192342,0.127232
-0.320571,0.320571,0.199983
-0.320571,0.448799,0.242982
-0.320571,0.577027,0.226635
-0.320571,0.705255,0.154753
-0.320571,0.833484,0.072190
-0.320571,0.961712,0.014214
-0.320571,1.089940,-0.001134
-0.320571,1.218169,0.022064
-0.320571,1.346397,0.047541
-0.320571,1.474625,0.051437
-0.320571,1.602853,0.036269
-0.320571,1.731082,0.012606
-0.320571,1.859310,0.001492
-0.320571,1.987538,0.012810
-0.320571,2.115766,0.029491
-0.320571,2.243995,0.035976
-0.320571,2.372223,0.029125
-0.320571,2.500451,0.012722
-0.320571,2.628680,0.004533
-0.320571,2.756908,0.017025
-0.320571,2.885136,0.038667
-0.320571,3.013364,0.053263
-0.320571,3.141593,0.044613
-0.192342,-3.141593,-0.033529
-0.192342,-3.013364,-0.060284
-0.192342,-2.885136,-0.049294
-0.192342,-2.756908,-0.023830
-0.192342,-2.628680,-0.007165
-0.192342,-2.500451,-0.017155
-0.192342,-2.372223,-0.043798
-0.192342,-2.243995,-0.068238
-0.192342,-2.115766,-0.072017
-0.192342,-1.987538,-0.042845
-0.192342,-1.859310,-0.008461
-0.192342,-1.731082,-0.008613
-0.192342,-1.602853,-0.050295
-0.192342,-1.474625,-0.122536
-0.192342,-1.346397,-0.188894
-0.192342,-1.218169,-0.204581
-0.192342,-1.089940,-0.172095
-0.192342,-0.961712,-0.121237
-0.192342,-0.833484,-0.081747
-0.192342,-0.705255,-0.080194
-0.192342,-0.577027,-0.103476
-0.192342,-0.448799,-0.111702
-0.192342,-0.320571,-0.093049
-0.192342,-0.192342,-0.059697
-0.192342,-0.064114,-0.042045
-0.192342,0.064114,-0.084167
-0.192342,0.192342,-0.182915
-0.192342,0.320571,-0.287507
-0.192342,0.448799,-0.349323
-0.192342,0.577027,-0.325823
-0.192342,0.705255,-0.222482
-0.192342,0.833484,-0.103783
-0.192342,0.961712,-0.020434
-0.192342,1.089940,0.001630
-0.192342,1.218169,-0.031720
-0.192342,1.346397,-0.068347
-0.192342,1.474625,-0.073949
-0.192342,1.602853,-0.052142
-0.192342,1.731082,-0.018123
-0.192342,1.859310,-0.002145
-0.192342,1.987538,-0.018417
-0.192342,2.115766,-0.042398
-0.192342,2.243995,-0.051722
-0.192342,2.372223,-0.041871
-0.192342,2.500451,-0.018290
-0.192342,2.628680,-0.006517
-0.192342,2.756908,-0.024476
-0.192342,2.885136,-0.055590
-0.192342,3.013364,-0.076573
-0.192342,3.141593,-0.064138
-0.064114,-3.141593,0.074711
-0.064114,-3.013364,0.134327
-0.064114,-2.885136,0.109837
-0.064114,-2.756908,0.053097
-0.064114,-2.628680,0.015965
-0.064114,-2.500451,0.038224
-0.064114,-2.372223,0.097592
-0.064114,-2.243995,0.152049
-0.064114,-2.115766,0.160470
-0.064114,-1.987538,0.095467
-0.064114,-1.859310,0.018852
-0.064114,-1.731082,0.019192
-0.064114,-1.602853,0.112069
-0.064114,-1.474625,0.273036
-0.064114,-1.346397,0.420895
-0.064114,-1.218169,0.455849
-0.064114,-1.089940,0.383463
-0.064114,-0.961712,0.270141
-0.064114,-0.833484,0.182151
-0.064114,-0.705255,0.178689
-0.064114,-0.577027,0.230566
-0.064114,-0.448799,0.248896
-0.064114,-0.320571,0.207333
-0.064114,-0.192342,0.133019
-0.064114,-0.064114,0.093685
-0.064114,0.064114,0.187542
-0.064114,0.192342,0.407573
-0.064114,0.320571,0.640626
-0.064114,0.448799,0.778366
-0.064114,0.577027,0.726003
-0.064114,0.705255,0.495736
-0.064114,0.833484,0.231252
-0.064114,0.961712,0.045532
-0.064114,1.089940,-0.003632
-0.064114,1.218169,0.070678
-0.064114,1.346397,0.152291
-0.064114,1.474625,0.164773
-0.064114,1.602853,0.116185
-0.064114,1.731082,0.040383
-0.064114,1.859310,0.004780
-0.064114,1.987538,0.041036
-0.064114,2.115766,0.094472
-0.064114,2.243995,0.115247
-0.064114,2.372223,0.093298
-0.064114,2.500451,0.040755
-0.064114,2.628680,0.014522
-0.064114,2.756908,0.054538
-0.064114,2.885136,0.123867
-0.064114,3.013364,0.170622
-0.064114,3.141593,0.142914
0.064114,-3.141593,0.313663
0.064114,-3.013364,0.563953
0.064114,-2.885136,0.461135
0.064114,-2.756908,0.222923
0.064114,-2.628680,0.067027
0.064114,-2.500451,0.160479
0.064114,-2.372223,0.409727
0.064114,-2.243995,0.638360
0.064114,-2.115766,0.673711
0.064114,-1.987538,0.400808
0.064114,-1.859310,0.079149
0.064114,-1.731082,0.080573
0.064114,-1.602853,0.470508
0.064114,-1.474625,1.146309
0.064114,-1.346397,1.767077
0.064114,-1.218169,1.913827
0.064114,-1.089940,1.609923
0.064114,-0.961712,1.134153
0.064114,-0.833484,0.764736
0.064114,-0.705255,0.750204
0.064114,-0.577027,0.968003
0.064114,-0.448799,1.044957
0.064114,-0.320571,0.870463
0.064114,-0.192342,0.558462
0.064114,-0.064114,0.393326
0.064114,0.064114,0.787372
0.064114,0.192342,1.711144
0.064114,0.320571,2.689589
0.064114,0.448799,3.267873
0.064114,0.577027,3.048031
0.064114,0.705255,2.081288
0.064114,0.833484,0.970882
0.064114,0.961712,0.191160
0.064114,1.089940,-0.015249
0.064114,1.218169,0.296734
0.064114,1.346397,0.639377
0.064114,1.474625,0.691780
0.064114,1.602853,0.487786
0.064114,1.731082,0.169541
0.064114,1.859310,0.020068
0.064114,1.987538,0.172285
0.064114,2.115766,0.396629
0.064114,2.243995,0.483850
0.064114,2.372223,0.391701
0.064114,2.500451,0.171104
0.064114,2.628680,0.060968
0.064114,2.756908,0.228970
0.064114,2.885136,0.520041
0.064114,3.013364,0.716335
0.064114,3.141593,0.600007
0.192342,-3.141593,0.583852
0.192342,-3.013364,1.049742
0.192342,-2.885136,0.858357
0.192342,-2.756908,0.414948
0.192342,-2.628680,0.124765
0.192342,-2.500451,0.298715
0.192342,-2.372223,0.762666
0.192342,-2.243995,1.188244
0.192342,-2.115766,1.254046
0.192342,-1.987538,0.746064
0.192342,-1.859310,0.147328
0.192342,-1.731082,0.149979
0.192342,-1.602853,0.875803
0.192342,-1.474625,2.133739
0.192342,-1.346397,3.289236
0.192342,-1.218169,3.562396
0.192342,-1.089940,2.996709
0.192342,-0.961712,2.111112
0.192342,-0.833484,1.423480
0.192342,-0.705255,1.396429
0.192342,-0.577027,1.801839
0.192342,-0.448799,1.945083
0.192342,-0.320571,1.620279
0.192342,-0.192342,1.039521
0.192342,-0.064114,0.732136
0.192342,0.064114,1.465615
0.192342,0.192342,3.185123
0.192342,0.320571,5.006399
0.192342,0.448799,6.082817
0.192342,0.577027,5.673603
0.192342,0.705255,3.874108
0.192342,0.833484,1.807198
0.192342,0.961712,0.355826
0.192342,1.089940,-0.028384
0.192342,1.218169,0.552340
0.192342,1.346397,1.190136
0.192342,1.474625,1.287678
0.192342,1.602853,0.907965
0.192342,1.731082,0.315584
0.192342,1.859310,0.037354
0.192342,1.987538,0.320691
0.192342,2.115766,0.738284
0.192342,2.243995,0.900637
0.192342,2.372223,0.729112
0.192342,2.500451,0.318493
0.192342,2.628680,0.113485
0.192342,2.756908,0.426204
0.192342,2.885136,0.968004
0.192342,3.013364,1.333386
0.192342,3.141593,1.116852
0.320571,-3.141593,0.726928
0.320571,-3.013364,1.306986
0.320571,-2.885136,1.068701
0.320571,-2.756908,0.516632
0.320571,-2.628680,0.155339
0.320571,-2.500451,0.371917
0.320571,-2.372223,0.949560
0.320571,-2.243995,1.479428
0.320571,-2.115766,1.561355
0.320571,-1.987538,0.928890
0.320571,-1.859310,0.183432
0.320571,-1.731082,0.186732
0.320571,-1.602853,1.090422
0.320571,-1.474625,2.656620
0.320571,-1.346397,4.095277
0.320571,-1.218169,4.435375
0.320571,-1.089940,3.731065
0.320571,-0.961712,2.628448
0.320571,-0.833484,1.772309
0.320571,-0.705255,1.738630
0.320571,-0.577027,2.243388
0.320571,-0.448799,2.421733
0.320571,-0.320571,2.017335
0.320571,-0.192342,1.294260
0.320571,-0.064114,0.911549
0.320571,0.064114,1.824769
0.320571,0.192342,3.965650
0.320571,0.320571,6.233237
0.320571,0.448799,7.573436
0.320571,0.577027,7.063943
0.320571,0.705255,4.823474
0.320571,0.833484,2.250060
0.320571,0.961712,0.443022
0.320571,1.089940,-0.035340
0.320571,1.218169,0.687693
0.320571,1.346397,1.481783
0.320571,1.474625,1.603229
0.320571,1.602853,1.130466
0.320571,1.731082,0.392919
0.320571,1.859310,0.046508
0.320571,1.987538,0.399278
0.320571,2.115766,0.919204
0.320571,2.243995,1.121342
0.320571,2.372223,0.907784
0.320571,2.500451,0.396540
0.320571,2.628680,0.141295
0.320571,2.756908,0.530647
0.320571,2.885136,1.205217
0.320571,3.013364,1.660137
0.320571,3.141593,1.390541
0.448799,-3.141593,0.678363
0.448799,-3.013364,1.219668
0.448799,-2.885136,0.997303
0.448799,-2.756908,0.482117
0.448799,-2.628680,0.144961
0.448799,-2.500451,0.347070
0.448799,-2.372223,0.886121
0.448799,-2.243995,1.380589
0.448799,-2.115766,1.457043
0.448799,-1.987538,0.866832
0.448799,-1.859310,0.171177
0.448799,-1.731082,0.174257
0.448799,-1.602853,1.017573
0.448799,-1.474625,2.479136
0.448799,-1.346397,3.821678
0.448799,-1.218169,4.139055
0.448799,-1.089940,3.481799
0.448799,-0.961712,2.452846
0.448799,-0.833484,1.653904
0.448799,-0.705255,1.622475
0.448799,-0.577027,2.093510
0.448799,-0.448799,2.259941
0.448799,-0.320571,1.882560
0.448799,-0.192342,1.207792
0.448799,-0.064114,0.850650
0.448799,0.064114,1.702859
0.448799,0.192342,3.700711
0.448799,0.320571,5.816804
0.448799,0.448799,7.067466
0.448799,0.577027,6.592012
0.448799,0.705255,4.501225
0.448799,0.833484,2.099737
0.448799,0.961712,0.413425
0.448799,1.089940,-0.032979
0.448799,1.218169,0.641749
0.448799,1.346397,1.382788
0.448799,1.474625,1.496120
0.448799,1.602853,1.054941
0.448799,1.731082,0.366668
0.448799,1.859310,0.043401
0.448799,1.987538,0.372603
0.448799,2.115766,0.857793
0.448799,2.243995,1.046427
0.448799,2.372223,0.847136
0.448799,2.500451,0.370048
0.448799,2.628680,0.131855
0.448799,2.756908,0.495196
0.448799,2.885136,1.124698
0.448799,3.013364,1.549226
0.448799,3.141593,1.297642
0.577027,-3.141593,0.482254
0.577027,-3.013364,0.867073
0.577027,-2.885136,0.708992
0.577027,-2.756908,0.342741
0.577027,-2.628680,0.103054
0.577027,-2.500451,0.246735
0.577027,-2.372223,0.629952
0.577027,-2.243995,0.981473
0.577027,-2.115766,1.035825
0.577027,-1.987538,0.616239
0.577027,-1.859310,0.121691
0.577027,-1.731082,0.123881
0.577027,-1.602853,0.723402
0.577027,-1.474625,1.762440
0.577027,-1.346397,2.716865
0.577027,-1.218169,2.942491
0.577027,-1.089940,2.475242
0.577027,-0.961712,1.743750
0.577027,-0.833484,1.175775
0.577027,-0.705255,1.153432
0.577027,-0.577027,1.488295
0.577027,-0.448799,1.606612
0.577027,-0.320571,1.338329
0.577027,-0.192342,0.858630
0.577027,-0.064114,0.604735
0.577027,0.064114,1.210578
0.577027,0.192342,2.630869
0.577027,0.320571,4.135218
0.577027,0.448799,5.024325
0.577027,0.577027,4.686320
0.577027,0.705255,3.199961
0.577027,0.833484,1.492722
0.577027,0.961712,0.293907
0.577027,1.089940,-0.023445
0.577027,1.218169,0.456225
0.577027,1.346397,0.983036
0.577027,1.474625,1.063605
0.577027,1.602853,0.749967
0.577027,1.731082,0.260668
0.577027,1.859310,0.030854
0.577027,1.987538,0.264887
0.577027,2.115766,0.609813
0.577027,2.243995,0.743914
0.577027,2.372223,0.602237
0.577027,2.500451,0.263071
0.577027,2.628680,0.093737
0.577027,2.756908,0.352039
0.577027,2.885136,0.799558
0.577027,3.013364,1.101359
0.577027,3.141593,0.922505
0.705255,-3.141593,0.223664
0.705255,-3.013364,0.402138
0.705255,-2.885136,0.328822
0.705255,-2.756908,0.158959
0.705255,-2.628680,0.047795
0.705255,-2.500451,0.114433
0.705255,-2.372223,0.292164
0.705255,-2.243995,0.455196
0.705255,-2.115766,0.480403
0.705255,-1.987538,0.285804
0.705255,-1.859310,0.056439
0.705255,-1.731082,0.057454
0.705255,-1.602853,0.335505
0.705255,-1.474625,0.817399
0.705255,-1.346397,1.260050
0.705255,-1.218169,1.364692
0.705255,-1.089940,1.147988
0.705255,-0.961712,0.808730
0.705255,-0.833484,0.545311
0.705255,-0.705255,0.534948
0.705255,-0.577027,0.690254
0.705255,-0.448799,0.745128
0.705255,-0.320571,0.620701
0.705255,-0.192342,0.398222
0.705255,-0.064114,0.280469
0.705255,0.064114,0.561452
0.705255,0.192342,1.220166
0.705255,0.320571,1.917865
0.705255,0.448799,2.330222
0.705255,0.577027,2.173459
0.705255,0.705255,1.484104
0.705255,0.833484,0.692307
0.705255,0.961712,0.136311
0.705255,1.089940,-0.010874
0.705255,1.218169,0.211592
0.705255,1.346397,0.455920
0.705255,1.474625,0.493287
0.705255,1.602853,0.347826
0.705255,1.731082,0.120895
0.705255,1.859310,0.014310
0.705255,1.987538,0.122851
0.705255,2.115766,0.282824
0.705255,2.243995,0.345019
0.705255,2.372223,0.279310
0.705255,2.500451,0.122009
0.705255,2.628680,0.043474
0.705255,2.756908,0.163271
0.705255,2.885136,0.370825
0.705255,3.013364,0.510797
0.705255,3.141593,0.427847
0.833484,-3.141593,0.030018
0.833484,-3.013364,0.053970
0.833484,-2.885136,0.044131
0.833484,-2.756908,0.021334
0.833484,-2.628680,0.006415
0.833484,-2.500451,0.015358
0.833484,-2.372223,0.039211
0.833484,-2.243995,0.061091
0.833484,-2.115766,0.064474
0.833484,-1.987538,0.038357
0.833484,-1.859310,0.007575
0.833484,-1.731082,0.007711
0.833484,-1.602853,0.045028
0.833484,-1.474625,0.109702
0.833484,-1.346397,0.169109
0.833484,-1.218169,0.183153
0.833484,-1.089940,0.154070
0.833484,-0.961712,0.108538
0.833484,-0.833484,0.073185
0.833484,-0.705255,0.071795
0.833484,-0.577027,0.092638
0.833484,-0.448799,0.100002
0.833484,-0.320571,0.083303
0.833484,-0.192342,0.053445
0.833484,-0.064114,0.037641
0.833484,0.064114,0.075352
0.833484,0.192342,0.163757
0.833484,0.320571,0.257394
0.833484,0.448799,0.312736
0.833484,0.577027,0.291697
0.833484,0.705255,0.199179
0.833484,0.833484,0.092913
0.833484,0.961712,0.018294
0.833484,1.089940,-0.001459
0.833484,1.218169,0.028397
0.833484,1.346397,0.061188
0.833484,1.474625,0.066203
0.833484,1.602853,0.046681
0.833484,1.731082,0.016225
0.833484,1.859310,0.001920
0.833484,1.987538,0.016488
0.833484,2.115766,0.037957
0.833484,2.243995,0.046304
0.833484,2.372223,0.037486
0.833484,2.500451,0.016375
0.833484,2.628680,0.005835
0.833484,2.756908,0.021912
0.833484,2.885136,0.049768
0.833484,3.013364,0.068553
0.833484,3.141593,0.057421
0.961712,-3.141593,-0.038652
0.961712,-3.013364,-0.069494
0.961712,-2.885136,-0.056824
0.961712,-2.756908,-0.027470
0.961712,-2.628680,-0.008260
0.961712,-2.500451,-0.019775
0.961712,-2.372223,-0.050489
0.961712,-2.243995,-0.078663
0.961712,-2.115766,-0.083019
0.961712,-1.987538,-0.049390
0.961712,-1.859310,-0.009753
0.961712,-1.731082,-0.009929
0.961712,-1.602853,-0.057979
0.961712,-1.474625,-0.141256
0.961712,-1.346397,-0.217751
0.961712,-1.218169,-0.235835
0.961712,-1.089940,-0.198386
0.961712,-0.961712,-0.139758
0.961712,-0.833484,-0.094236
0.961712,-0.705255,-0.092445
0.961712,-0.577027,-0.119284
0.961712,-0.448799,-0.128767
0.961712,-0.320571,-0.107264
0.961712,-0.192342,-0.068817
0.961712,-0.064114,-0.048468
0.961712,0.064114,-0.097025
0.961712,0.192342,-0.210859
0.961712,0.320571,-0.331429
0.961712,0.448799,-0.402689
0.961712,0.577027,-0.375599
0.961712,0.705255,-0.256470
0.961712,0.833484,-0.119639
0.961712,0.961712,-0.023556
0.961712,1.089940,0.001879
0.961712,1.218169,-0.036566
0.961712,1.346397,-0.078788
0.961712,1.474625,-0.085246
0.961712,1.602853,-0.060108
0.961712,1.731082,-0.020892
0.961712,1.859310,-0.002473
0.961712,1.987538,-0.021230
0.961712,2.115766,-0.048875
0.961712,2.243995,-0.059623
0.961712,2.372223,-0.048268
0.961712,2.500451,-0.021085
0.961712,2.628680,-0.007513
0.961712,2.756908,-0.028215
0.961712,2.885136,-0.064083
0.961712,3.013364,-0.088272
0.961712,3.141593,-0.073937
1.089940,-3.141593,-0.019705
1.089940,-3.013364,-0.035429
1.089940,-2.885136,-0.028969
1.089940,-2.756908,-0.014004
1.089940,-2.628680,-0.004211
1.089940,-2.500451,-0.010082
1.089940,-2.372223,-0.025740
1.089940,-2.243995,-0.040103
1.089940,-2.115766,-0.042324
1.089940,-1.987538,-0.025180
1.089940,-1.859310,-0.004972
1.089940,-1.731082,-0.005062
1.089940,-1.602853,-0.029558
1.089940,-1.474625,-0.072014
1.089940,-1.346397,-0.111011
1.089940,-1.218169,-0.120231
1.089940,-1.089940,-0.101139
1.089940,-0.961712,-0.071250
1.089940,-0.833484,-0.048042
1.089940,-0.705255,-0.047129
1.089940,-0.577027,-0.060812
1.089940,-0.448799,-0.065646
1.089940,-0.320571,-0.054684
1.089940,-0.192342,-0.035084
1.089940,-0.064114,-0.024710
1.089940,0.064114,-0.049464
1.089940,0.192342,-0.107498
1.089940,0.320571,-0.168966
1.089940,0.448799,-0.205295
1.089940,0.577027,-0.191484
1.089940,0.705255,-0.130751
1.089940,0.833484,-0.060993
1.089940,0.961712,-0.012009
1.089940,1.089940,0.000958
1.089940,1.218169,-0.018641
1.089940,1.346397,-0.040167
1.089940,1.474625,-0.043459
1.089940,1.602853,-0.030644
1.089940,1.731082,-0.010651
1.089940,1.859310,-0.001261
1.089940,1.987538,-0.010823
1.089940,2.115766,-0.024917
1.089940,2.243995,-0.030396
1.089940,2.372223,-0.024607
1.089940,2.500451,-0.010749
1.089940,2.628680,-0.003830
1.089940,2.756908,-0.014384
1.089940,2.885136,-0.032670
1.089940,3.013364,-0.045002
1.089940,3.141593,-0.037694
1.218169,-3.141593,0.038053
1.218169,-3.013364,0.068418
1.218169,-2.885136,0.055944
1.218169,-2.756908,0.027045
1.218169,-2.628680,0.008132
1.218169,-2.500451,0.019469
1.218169,-2.372223,0.049707
1.218169,-2.243995,0.077445
1.218169,-2.115766,0.081734
1.218169,-1.987538,0.048625
1.218169,-1.859310,0.009602
1.218169,-1.731082,0.009775
1.218169,-1.602853,0.057081
1.218169,-1.474625,0.139068
1.218169,-1.346397,0.214379
1.218169,-1.218169,0.232182
1.218169,-1.089940,0.195313
1.218169,-0.961712,0.137594
1.218169,-0.833484,0.092777
1.218169,-0.705255,0.091013
1.218169,-0.577027,0.117436
1.218169,-0.448799,0.126772
1.218169,-0.320571,0.105603
1.218169,-0.192342,0.067752
1.218169,-0.064114,0.047718
1.218169,0.064114,0.095523
1.218169,0.192342,0.207593
1.218169,0.320571,0.326296
1.218169,0.448799,0.396453
1.218169,0.577027,0.369782
1.218169,0.705255,0.252498
1.218169,0.833484,0.117786
1.218169,0.961712,0.023191
1.218169,1.089940,-0.001850
1.218169,1.218169,0.035999
1.218169,1.346397,0.077568
1.218169,1.474625,0.083926
1.218169,1.602853,0.059177
1.218169,1.731082,0.020568
1.218169,1.859310,0.002435
1.218169,1.987538,0.020901
1.218169,2.115766,0.048118
1.218169,2.243995,0.058700
1.218169,2.372223,0.047521
1.218169,2.500451,0.020758
1.218169,2.628680,0.007396
1.218169,2.756908,0.027778
1.218169,2.885136,0.063090
1.218169,3.013364,0.086905
1.218169,3.141593,0.072792
1.346397,-3.141593,0.079582
1.346397,-3.013364,0.143085
1.346397,-2.885136,0.116998
1.346397,-2.756908,0.056559
1.346397,-2.628680,0.017006
1.346397,-2.500451,0.040716
1.346397,-2.372223,0.103955
1.346397,-2.243995,0.161963
1.346397,-2.115766,0.170932
1.346397,-1.987538,0.101692
1.346397,-1.859310,0.020082
1.346397,-1.731082,0.020443
1.346397,-1.602853,0.119376
1.346397,-1.474625,0.290839
1.346397,-1.346397,0.448338
1.346397,-1.218169,0.485571
1.346397,-1.089940,0.408466
1.346397,-0.961712,0.287754
1.346397,-0.833484,0.194027
1.346397,-0.705255,0.190340
1.346397,-0.577027,0.245599
1.346397,-0.448799,0.265124
1.346397,-0.320571,0.220852
1.346397,-0.192342,0.141692
1.346397,-0.064114,0.099794
1.346397,0.064114,0.199770
1.346397,0.192342,0.434147
1.346397,0.320571,0.682396
1.346397,0.448799,0.829117
1.346397,0.577027,0.773339
1.346397,0.705255,0.528059
1.346397,0.833484,0.246330
1.346397,0.961712,0.048501
1.346397,1.089940,-0.003869
1.346397,1.218169,0.075287
1.346397,1.346397,0.162221
1.346397,1.474625,0.175517
1.346397,1.602853,0.123760
1.346397,1.731082,0.043016
1.346397,1.859310,0.005092
1.346397,1.987538,0.043712
1.346397,2.115766,0.100632
1.346397,2.243995,0.122761
1.346397,2.372223,0.099381
1.346397,2.500451,0.043412
1.346397,2.628680,0.015469
1.346397,2.756908,0.058094
1.346397,2.885136,0.131943
1.346397,3.013364,0.181747
1.346397,3.141593,0.152232
1.474625,-3.141593,0.081614
1.474625,-3.013364,0.146739
1.474625,-2.885136,0.119986
1.474625,-2.756908,0.058004
1.474625,-2.628680,0.017440
1.474625,-2.500451,0.041756
1.474625,-2.372223,0.106610
1.474625,-2.243995,0.166100
1.474625,-2.115766,0.175298
1.474625,-1.987538,0.104289
1.474625,-1.859310,0.020594
1.474625,-1.731082,0.020965
1.474625,-1.602853,0.122425
1.474625,-1.474625,0.298267
1.474625,-1.346397,0.459789
1.474625,-1.218169,0.497973
1.474625,-1.089940,0.418898
1.474625,-0.961712,0.295104
1.474625,-0.833484,0.198983
1.474625,-0.705255,0.195201
1.474625,-0.577027,0.251872
1.474625,-0.448799,0.271895
1.474625,-0.320571,0.226492
1.474625,-0.192342,0.145310
1.474625,-0.064114,0.102342
1.474625,0.064114,0.204872
1.474625,0.192342,0.445236
1.474625,0.320571,0.699825
1.474625,0.448799,0.850293
1.474625,0.577027,0.793090
1.474625,0.705255,0.541546
1.474625,0.833484,0.252621
1.474625,0.961712,0.049739
1.474625,1.089940,-0.003968
1.474625,1.218169,0.077209
1.474625,1.346397,0.166364
1.474625,1.474625,0.179999
1.474625,1.602853,0.126921
1.474625,1.731082,0.044114
1.474625,1.859310,0.005222
1.474625,1.987538,0.044828
1.474625,2.115766,0.103202
1.474625,2.243995,0.125897
1.474625,2.372223,0.101920
1.474625,2.500451,0.044521
1.474625,2.628680,0.015864
1.474625,2.756908,0.059577
1.474625,2.885136,0.135313
1.474625,3.013364,0.186389
1.474625,3.141593,0.156120
1.602853,-3.141593,0.076833
1.602853,-3.013364,0.138143
1.602853,-2.885136,0.112957
1.602853,-2.756908,0.054606
1.602853,-2.628680,0.016419
1.602853,-2.500451,0.039310
1.602853,-2.372223,0.100364
1.602853,-2.243995,0.156369
1.602853,-2.115766,0.165028
1.602853,-1.987538,0.098179
1.602853,-1.859310,0.019388
1.602853,-1.731082,0.019737
1.602853,-1.602853,0.115253
1.602853,-1.474625,0.280793
1.602853,-1.346397,0.432852
1.602853,-1.218169,0.468799
1.602853,-1.089940,0.394357
1.602853,-0.961712,0.277815
1.602853,-0.833484,0.187325
1.602853,-0.705255,0.183765
1.602853,-0.577027,0.237116
1.602853,-0.448799,0.255966
1.602853,-0.320571,0.213223
1.602853,-0.192342,0.136797
1.602853,-0.064114,0.096347
1.602853,0.064114,0.192870
1.602853,0.192342,0.419152
1.602853,0.320571,0.658825
1.602853,0.448799,0.800478
1.602853,0.577027,0.746627
1.602853,0.705255,0.509820
1.602853,0.833484,0.237821
1.602853,0.961712,0.046825
1.602853,1.089940,-0.003735
1.602853,1.218169,0.072686
1.602853,1.346397,0.156618
1.602853,1.474625,0.169454
1.602853,1.602853,0.119485
1.602853,1.731082,0.041530
1.602853,1.859310,0.004916
1.602853,1.987538,0.042202
1.602853,2.115766,0.097156
1.602853,2.243995,0.118521
1.602853,2.372223,0.095949
1.602853,2.500451,0.041913
1.602853,2.628680,0.014934
1.602853,2.756908,0.056087
1.602853,2.885136,0.127386
1.602853,3.013364,0.175469
1.602853,3.141593,0.146974
1.731082,-3.141593,0.088485
1.731082,-3.013364,0.159092
1.731082,-2.885136,0.130087
1.731082,-2.756908,0.062887
1.731082,-2.628680,0.018908
1.731082,-2.500451,0.045271
1.731082,-2.372223,0.115584
1.731082,-2.243995,0.180082
1.731082,-2.115766,0.190054
1.731082,-1.987538,0.113068
1.731082,-1.859310,0.022328
1.731082,-1.731082,0.022730
1.731082,-1.602853,0.132731
1.731082,-1.474625,0.323375
1.731082,-1.346397,0.498494
1.731082,-1.218169,0.539892
1.731082,-1.089940,0.454160
1.731082,-0.961712,0.319945
1.731082,-0.833484,0.215733
1.731082,-0.705255,0.211633
1.731082,-0.577027,0.273074
1.731082,-0.448799,0.294783
1.731082,-0.320571,0.245558
1.731082,-0.192342,0.157542
1.731082,-0.064114,0.110957
1.731082,0.064114,0.222118
1.731082,0.192342,0.482715
1.731082,0.320571,0.758735
1.731082,0.448799,0.921869
1.731082,0.577027,0.859852
1.731082,0.705255,0.587133
1.731082,0.833484,0.273886
1.731082,0.961712,0.053926
1.731082,1.089940,-0.004302
1.731082,1.218169,0.083709
1.731082,1.346397,0.180369
1.731082,1.474625,0.195152
1.731082,1.602853,0.137605
1.731082,1.731082,0.047828
1.731082,1.859310,0.005661
1.731082,1.987538,0.048602
1.731082,2.115766,0.111889
1.731082,2.243995,0.136494
1.731082,2.372223,0.110499
1.731082,2.500451,0.048269
1.731082,2.628680,0.017199
1.731082,2.756908,0.064593
1.731082,2.885136,0.146704
1.731082,3.013364,0.202079
1.731082,3.141593,0.169262
1.859310,-3.141593,0.110623
1.859310,-3.013364,0.198896
1.859310,-2.885136,0.162634
1.859310,-2.756908,0.078621
1.859310,-2.628680,0.023639
1.859310,-2.500451,0.056598
1.859310,-2.372223,0.144503
1.859310,-2.243995,0.225138
1.859310,-2.115766,0.237606
1.859310,-1.987538,0.141358
1.859310,-1.859310,0.027914
1.859310,-1.731082,0.028417
1.859310,-1.602853,0.165940
1.859310,-1.474625,0.404282
1.859310,-1.346397,0.623216
1.859310,-1.218169,0.674972
1.859310,-1.089940,0.567791
1.859310,-0.961712,0.399995
1.859310,-0.833484,0.269709
1.859310,-0.705255,0.264583
1.859310,-0.577027,0.341397
1.859310,-0.448799,0.368537
1.859310,-0.320571,0.306996
1.859310,-0.192342,0.196959
1.859310,-0.064114,0.138719
1.859310,0.064114,0.277692
1.859310,0.192342,0.603489
1.859310,0.320571,0.948569
1.859310,0.448799,1.152519
1.859310,0.577027,1.074985
1.859310,0.705255,0.734032
1.859310,0.833484,0.342412
1.859310,0.961712,0.067419
1.859310,1.089940,-0.005378
1.859310,1.218169,0.104653
1.859310,1.346397,0.225497
1.859310,1.474625,0.243978
1.859310,1.602853,0.172033
1.859310,1.731082,0.059794
1.859310,1.859310,0.007077
1.859310,1.987538,0.060762
1.859310,2.115766,0.139884
1.859310,2.243995,0.170645
1.859310,2.372223,0.138146
1.859310,2.500451,0.060345
1.859310,2.628680,0.021502
1.859310,2.756908,0.080753
1.859310,2.885136,0.183409
1.859310,3.013364,0.252638
1.859310,3.141593,0.211611
1.987538,-3.141593,0.132351
1.987538,-3.013364,0.237962
1.987538,-2.885136,0.194578
1.987538,-2.756908,0.094063
1.987538,-2.628680,0.028282
1.987538,-2.500451,0.067715
1.987538,-2.372223,0.172886
1.987538,-2.243995,0.269359
1.987538,-2.115766,0.284275
1.987538,-1.987538,0.169122
1.987538,-1.859310,0.033397
1.987538,-1.731082,0.033998
1.987538,-1.602853,0.198533
1.987538,-1.474625,0.483689
1.987538,-1.346397,0.745625
1.987538,-1.218169,0.807546
1.987538,-1.089940,0.679313
1.987538,-0.961712,0.478560
1.987538,-0.833484,0.322683
1.987538,-0.705255,0.316551
1.987538,-0.577027,0.408452
1.987538,-0.448799,0.440924
1.987538,-0.320571,0.367295
1.987538,-0.192342,0.235645
1.987538,-0.064114,0.165965
1.987538,0.064114,0.332235
1.987538,0.192342,0.722023
1.987538,0.320571,1.134882
1.987538,0.448799,1.378891
1.987538,0.577027,1.286128
1.987538,0.705255,0.878207
1.987538,0.833484,0.409667
1.987538,0.961712,0.080661
1.987538,1.089940,-0.006434
1.987538,1.218169,0.125208
1.987538,1.346397,0.269787
1.987538,1.474625,0.291899
1.987538,1.602853,0.205823
1.987538,1.731082,0.071538
1.987538,1.859310,0.008468
1.987538,1.987538,0.072696
1.987538,2.115766,0.167359
1.987538,2.243995,0.204162
1.987538,2.372223,0.165280
1.987538,2.500451,0.072198
1.987538,2.628680,0.025726
1.987538,2.756908,0.096615
1.987538,2.885136,0.219433
1.987538,3.013364,0.302260
1.987538,3.141593,0.253175
2.115766,-3.141593,0.139331
2.115766,-3.013364,0.250511
2.115766,-2.885136,0.204838
2.115766,-2.756908,0.099023
2.115766,-2.628680,0.029774
2.115766,-2.500451,0.071285
2.115766,-2.372223,0.182003
2.115766,-2.243995,0.283563
2.115766,-2.115766,0.299266
2.115766,-1.987538,0.178041
2.115766,-1.859310,0.035158
2.115766,-1.731082,0.035791
2.115766,-1.602853,0.209002
2.115766,-1.474625,0.509196
2.115766,-1.346397,0.784944
2.115766,-1.218169,0.850130
2.115766,-1.089940,0.715135
2.115766,-0.961712,0.503796
2.115766,-0.833484,0.339699
2.115766,-0.705255,0.333244
2.115766,-0.577027,0.429991
2.115766,-0.448799,0.464175
2.115766,-0.320571,0.386664
2.115766,-0.192342,0.248071
2.115766,-0.064114,0.174717
2.115766,0.064114,0.349754
2.115766,0.192342,0.760098
2.115766,0.320571,1.194727
2.115766,0.448799,1.451604
2.115766,0.577027,1.353949
2.115766,0.705255,0.924517
2.115766,0.833484,0.431270
2.115766,0.961712,0.084914
2.115766,1.089940,-0.006774
2.115766,1.218169,0.131810
2.115766,1.346397,0.284014
2.115766,1.474625,0.307292
2.115766,1.602853,0.216677
2.115766,1.731082,0.075311
2.115766,1.859310,0.008914
2.115766,1.987538,0.076530
2.115766,2.115766,0.176184
2.115766,2.243995,0.214928
2.115766,2.372223,0.173995
2.115766,2.500451,0.076005
2.115766,2.628680,0.027082
2.115766,2.756908,0.101709
2.115766,2.885136,0.231004
2.115766,3.013364,0.318199
2.115766,3.141593,0.266526
2.243995,-3.141593,0.132085
2.243995,-3.013364,0.237484
2.243995,-2.885136,0.194186
2.243995,-2.756908,0.093874
2.243995,-2.628680,0.028226
2.243995,-2.500451,0.067578
2.243995,-2.372223,0.172538
2.243995,-2.243995,0.268817
2.243995,-2.115766,0.283703
2.243995,-1.987538,0.168782
2.243995,-1.859310,0.033330
2.243995,-1.731082,0.033930
2.243995,-1.602853,0.198133
2.243995,-1.474625,0.482716
2.243995,-1.346397,0.744125
2.243995,-1.218169,0.805922
2.243995,-1.089940,0.677947
2.243995,-0.961712,0.477597
2.243995,-0.833484,0.322034
2.243995,-0.705255,0.315915
2.243995,-0.577027,0.407631
2.243995,-0.448799,0.440037
2.243995,-0.320571,0.366556
2.243995,-0.192342,0.235171
2.243995,-0.064114,0.165631
2.243995,0.064114,0.331566
2.243995,0.192342,0.720571
2.243995,0.320571,1.132599
2.243995,0.448799,1.376118
2.243995,0.577027,1.283541
2.243995,0.705255,0.876441
2.243995,0.833484,0.408843
2.243995,0.961712,0.080499
2.243995,1.089940,-0.006421
2.243995,1.218169,0.124956
2.243995,1.346397,0.269245
2.243995,1.474625,0.291312
2.243995,1.602853,0.205409
2.243995,1.731082,0.071395
2.243995,1.859310,0.008451
2.243995,1.987538,0.072550
2.243995,2.115766,0.167022
2.243995,2.243995,0.203751
2.243995,2.372223,0.164947
2.243995,2.500451,0.072053
2.243995,2.628680,0.025674
2.243995,2.756908,0.096420
2.243995,2.885136,0.218992
2.243995,3.013364,0.301652
2.243995,3.141593,0.252666
2.372223,-3.141593,0.148669
2.372223,-3.013364,0.267301
2.372223,-2.885136,0.218568
2.372223,-2.756908,0.105660
2.372223,-2.628680,0.031770
2.372223,-2.500451,0.076063
2.372223,-2.372223,0.194202
2.372223,-2.243995,0.302569
2.372223,-2.115766,0.319324
2.372223,-1.987538,0.189974
2.372223,-1.859310,0.037515
2.372223,-1.731082,0.038190
2.372223,-1.602853,0.223010
2.372223,-1.474625,0.543325
2.372223,-1.346397,0.837556
2.372223,-1.218169,0.907112
2.372223,-1.089940,0.763068
2.372223,-0.961712,0.537563
2.372223,-0.833484,0.362468
2.372223,-0.705255,0.355580
2.372223,-0.577027,0.458812
2.372223,-0.448799,0.495287
2.372223,-0.320571,0.412580
2.372223,-0.192342,0.264699
2.372223,-0.064114,0.186428
2.372223,0.064114,0.373197
2.372223,0.192342,0.811045
2.372223,0.320571,1.274806
2.372223,0.448799,1.548900
2.372223,0.577027,1.444699
2.372223,0.705255,0.986484
2.372223,0.833484,0.460176
2.372223,0.961712,0.090606
2.372223,1.089940,-0.007228
2.372223,1.218169,0.140645
2.372223,1.346397,0.303050
2.372223,1.474625,0.327888
2.372223,1.602853,0.231200
2.372223,1.731082,0.080359
2.372223,1.859310,0.009512
2.372223,1.987538,0.081659
2.372223,2.115766,0.187993
2.372223,2.243995,0.229334
2.372223,2.372223,0.185658
2.372223,2.500451,0.081099
2.372223,2.628680,0.028897
2.372223,2.756908,0.108527
2.372223,2.885136,0.246488
2.372223,3.013364,0.339527
2.372223,3.141593,0.284390
2.500451,-3.141593,0.213434
2.500451,-3.013364,0.383745
2.500451,-2.885136,0.313782
2.500451,-2.756908,0.151689
2.500451,-2.628680,0.045609
2.500451,-2.500451,0.109199
2.500451,-2.372223,0.278801
2.500451,-2.243995,0.434375
2.500451,-2.115766,0.458430
2.500451,-1.987538,0.272732
2.500451,-1.859310,0.053857
2.500451,-1.731082,0.054827
2.500451,-1.602853,0.320159
2.500451,-1.474625,0.780011
2.500451,-1.346397,1.202416
2.500451,-1.218169,1.302272
2.500451,-1.089940,1.095479
2.500451,-0.961712,0.771739
2.500451,-0.833484,0.520368
2.500451,-0.705255,0.510480
2.500451,-0.577027,0.658682
2.500451,-0.448799,0.711046
2.500451,-0.320571,0.592310
2.500451,-0.192342,0.380008
2.500451,-0.064114,0.267640
2.500451,0.064114,0.535771
2.500451,0.192342,1.164356
2.500451,0.320571,1.830143
2.500451,0.448799,2.223639
2.500451,0.577027,2.074046
2.500451,0.705255,1.416222
2.500451,0.833484,0.660641
2.500451,0.961712,0.130076
2.500451,1.089940,-0.010376
2.500451,1.218169,0.201914
2.500451,1.346397,0.435067
2.500451,1.474625,0.470725
2.500451,1.602853,0.331916
2.500451,1.731082,0.115365
2.500451,1.859310,0.013655
2.500451,1.987538,0.117232
2.500451,2.115766,0.269888
2.500451,2.243995,0.329238
2.500451,2.372223,0.266535
2.500451,2.500451,0.116428
2.500451,2.628680,0.041486
2.500451,2.756908,0.155804
2.500451,2.885136,0.353864
2.500451,3.013364,0.487433
2.500451,3.141593,0.408277
2.628680,-3.141593,0.297259
2.628680,-3.013364,0.534459
2.628680,-2.885136,0.437019
2.628680,-2.756908,0.211264
2.628680,-2.628680,0.063522
2.628680,-2.500451,0.152086
2.628680,-2.372223,0.388299
2.628680,-2.243995,0.604975
2.628680,-2.115766,0.638477
2.628680,-1.987538,0.379846
2.628680,-1.859310,0.075010
2.628680,-1.731082,0.076360
2.628680,-1.602853,0.445901
2.628680,-1.474625,1.086358
2.628680,-1.346397,1.674661
2.628680,-1.218169,1.813736
2.628680,-1.089940,1.525726
2.628680,-0.961712,1.074838
2.628680,-0.833484,0.724742
2.628680,-0.705255,0.710969
2.628680,-0.577027,0.917377
2.628680,-0.448799,0.990307
2.628680,-0.320571,0.824939
2.628680,-0.192342,0.529255
2.628680,-0.064114,0.372755
2.628680,0.064114,0.746194
2.628680,0.192342,1.621653
2.628680,0.320571,2.548927
2.628680,0.448799,3.096967
2.628680,0.577027,2.888623
2.628680,0.705255,1.972439
2.628680,0.833484,0.920106
2.628680,0.961712,0.181163
2.628680,1.089940,-0.014451
2.628680,1.218169,0.281215
2.628680,1.346397,0.605938
2.628680,1.474625,0.655601
2.628680,1.602853,0.462276
2.628680,1.731082,0.160674
2.628680,1.859310,0.019018
2.628680,1.987538,0.163275
2.628680,2.115766,0.375886
2.628680,2.243995,0.458545
2.628680,2.372223,0.371216
2.628680,2.500451,0.162155
2.628680,2.628680,0.057779
2.628680,2.756908,0.216995
2.628680,2.885136,0.492843
2.628680,3.013364,0.678872
2.628680,3.141593,0.568627
2.756908,-3.141593,0.365117
2.756908,-3.013364,0.656465
2.756908,-2.885136,0.536781
2.756908,-2.756908,0.259491
2.756908,-2.628680,0.078023
2.756908,-2.500451,0.186804
2.756908,-2.372223,0.476939
2.756908,-2.243995,0.743078
2.756908,-2.115766,0.784228
2.756908,-1.987538,0.466557
2.756908,-1.859310,0.092133
2.756908,-1.731082,0.093791
2.756908,-1.602853,0.547691
2.756908,-1.474625,1.334352
2.756908,-1.346397,2.056952
2.756908,-1.218169,2.227775
2.756908,-1.089940,1.874018
2.756908,-0.961712,1.320202
2.756908,-0.833484,0.890185
2.756908,-0.705255,0.873269
2.756908,-0.577027,1.126796
2.756908,-0.448799,1.216374
2.756908,-0.320571,1.013256
2.756908,-0.192342,0.650073
2.756908,-0.064114,0.457848
2.756908,0.064114,0.916535
2.756908,0.192342,1.991844
2.756908,0.320571,3.130794
2.756908,0.448799,3.803942
2.756908,0.577027,3.548036
2.756908,0.705255,2.422707
2.756908,0.833484,1.130147
2.756908,0.961712,0.222519
2.756908,1.089940,-0.017750
2.756908,1.218169,0.345410
2.756908,1.346397,0.744262
2.756908,1.474625,0.805261
2.756908,1.602853,0.567804
2.756908,1.731082,0.197353
2.756908,1.859310,0.023360
2.756908,1.987538,0.200547
2.756908,2.115766,0.461693
2.756908,2.243995,0.563221
2.756908,2.372223,0.455956
2.756908,2.500451,0.199172
2.756908,2.628680,0.070969
2.756908,2.756908,0.266530
2.756908,2.885136,0.605349
2.756908,3.013364,0.833844
2.756908,3.141593,0.698433
2.885136,-3.141593,0.392108
2.885136,-3.013364,0.704995
2.885136,-2.885136,0.576463
2.885136,-2.756908,0.278674
2.885136,-2.628680,0.083791
2.885136,-2.500451,0.200614
2.885136,-2.372223,0.512197
2.885136,-2.243995,0.798011
2.885136,-2.115766,0.842202
2.885136,-1.987538,0.501048
2.885136,-1.859310,0.098944
2.885136,-1.731082,0.100724
2.885136,-1.602853,0.588179
2.885136,-1.474625,1.432994
2.885136,-1.346397,2.209013
2.885136,-1.218169,2.392463
2.885136,-1.089940,2.012555
2.885136,-0.961712,1.417798
2.885136,-0.833484,0.955992
2.885136,-0.705255,0.937825
2.885136,-0.577027,1.210094
2.885136,-0.448799,1.306295
2.885136,-0.320571,1.088161
2.885136,-0.192342,0.698130
2.885136,-0.064114,0.491694
2.885136,0.064114,0.984290
2.885136,0.192342,2.139091
2.885136,0.320571,3.362239
2.885136,0.448799,4.085149
2.885136,0.577027,3.810325
2.885136,0.705255,2.601805
2.885136,0.833484,1.213693
2.885136,0.961712,0.238968
2.885136,1.089940,-0.019063
2.885136,1.218169,0.370945
2.885136,1.346397,0.799281
2.885136,1.474625,0.864790
2.885136,1.602853,0.609779
2.885136,1.731082,0.211942
2.885136,1.859310,0.025086
2.885136,1.987538,0.215372
2.885136,2.115766,0.495823
2.885136,2.243995,0.604857
2.885136,2.372223,0.489663
2.885136,2.500451,0.213896
2.885136,2.628680,0.076215
2.885136,2.756908,0.286234
2.885136,2.885136,0.650100
2.885136,3.013364,0.895486
2.885136,3.141593,0.750065
3.013364,-3.141593,0.355304
3.013364,-3.013364,0.638821
3.013364,-2.885136,0.522354
3.013364,-2.756908,0.252517
3.013364,-2.628680,0.075926
3.013364,-2.500451,0.181783
3.013364,-2.372223,0.464120
3.013364,-2.243995,0.723106
3.013364,-2.115766,0.763150
3.013364,-1.987538,0.454017
3.013364,-1.859310,0.089657
3.013364,-1.731082,0.091270
3.013364,-1.602853,0.532970
3.013364,-1.474625,1.298488
3.013364,-1.346397,2.001666
3.013364,-1.218169,2.167897
3.013364,-1.089940,1.823649
3.013364,-0.961712,1.284718
3.013364,-0.833484,0.866259
3.013364,-0.705255,0.849797
3.013364,-0.577027,1.096510
3.013364,-0.448799,1.183681
3.013364,-0.320571,0.986022
3.013364,-0.192342,0.632601
3.013364,-0.064114,0.445542
3.013364,0.064114,0.891900
3.013364,0.192342,1.938308
3.013364,0.320571,3.046646
3.013364,0.448799,3.701701
3.013364,0.577027,3.452673
3.013364,0.705255,2.357590
3.013364,0.833484,1.099771
3.013364,0.961712,0.216538
3.013364,1.089940,-0.017273
3.013364,1.218169,0.336127
3.013364,1.346397,0.724257
3.013364,1.474625,0.783617
3.013364,1.602853,0.552543
3.013364,1.731082,0.192049
3.013364,1.859310,0.022732
3.013364,1.987538,0.195157
3.013364,2.115766,0.449283
3.013364,2.243995,0.548083
3.013364,2.372223,0.443701
3.013364,2.500451,0.193819
3.013364,2.628680,0.069061
3.013364,2.756908,0.259367
3.013364,2.885136,0.589079
3.013364,3.013364,0.811432
3.013364,3.141593,0.679661
3.141593,-3.141593,0.231773
3.141593,-3.013364,0.416719
3.141593,-2.885136,0.340744
3.141593,-2.756908,0.164723
3.141593,-2.628680,0.049528
3.141593,-2.500451,0.118582
3.141593,-2.372223,0.302757
3.141593,-2.243995,0.471700
3.141593,-2.115766,0.497822
3.141593,-1.987538,0.296167
3.141593,-1.859310,0.058485
3.141593,-1.731082,0.059538
3.141593,-1.602853,0.347670
3.141593,-1.474625,0.847035
3.141593,-1.346397,1.305736
3.141593,-1.218169,1.414173
3.141593,-1.089940,1.189611
3.141593,-0.961712,0.838053
3.141593,-0.833484,0.565082
3.141593,-0.705255,0.554344
3.141593,-0.577027,0.715281
3.141593,-0.448799,0.772144
3.141593,-0.320571,0.643206
3.141593,-0.192342,0.412661
3.141593,-0.064114,0.290638
3.141593,0.064114,0.581809
3.141593,0.192342,1.264406
3.141593,0.320571,1.987402
3.141593,0.448799,2.414710
3.141593,0.577027,2.252264
3.141593,0.705255,1.537914
3.141593,0.833484,0.717408
3.141593,0.961712,0.141253
3.141593,1.089940,-0.011268
3.141593,1.218169,0.219264
3.141593,1.346397,0.472451
3.141593,1.474625,0.511173
3.141593,1.602853,0.360437
3.141593,1.731082,0.125278
3.141593,1.859310,0.014828
3.141593,1.987538,0.127306
3.141593,2.115766,0.293079
3.141593,2.243995,0.357528
3.141593,2.372223,0.289437
3.141593,2.500451,0.126433
3.141593,2.628680,0.045050
3.141593,2.756908,0.169191
3.141593,2.885136,0.384271
3.141593,3.013364,0.529317
3.141593,3.141593,0.443360


==> data/fig2_3.txt <==
x,y,z
-3.141593,-3.141593,0.029710
-3.141593,-3.013364,0.048224
-3.141593,-2.885136,0.037790
-3.141593,-2.756908,0.017841
-3.141593,-2.628680,0.007809
-3.141593,-2.500451,0.020441
-3.141593,-2.372223,0.034122
-3.141593,-2.243995,0.023650
-3.141593,-2.115766,0.007180
-3.141593,-1.987538,0.012585
-3.141593,-1.859310,0.028034
-3.141593,-1.731082,0.029215
-3.141593,-1.602853,0.020060
-3.141593,-1.474625,0.016228
-3.141593,-1.346397,0.022563
-3.141593,-1.218169,0.036942
-3.141593,-1.089940,0.043593
-3.141593,-0.961712,0.022544
-3.141593,-0.833484,-0.003814
-3.141593,-0.705255,0.009663
-3.141593,-0.577027,0.045608
-3.141593,-0.448799,0.044954
-3.141593,-0.320571,0.006450
-3.141593,-0.192342,-0.023469
-3.141593,-0.064114,0.010258
-3.141593,0.064114,0.164315
-3.141593,0.192342,0.382448
-3.141593,0.320571,0.499016
-3.141593,0.448799,0.449933
-3.141593,0.577027,0.290470
-3.141593,0.705255,0.104919
-3.141593,0.833484,0.004014
-3.141593,0.961712,0.014520
-3.141593,1.089940,0.045004
-3.141593,1.218169,0.042028
-3.141593,1.346397,0.024564
-3.141593,1.474625,0.012064
-3.141593,1.602853,0.013925
-3.141593,1.731082,0.027888
-3.141593,1.859310,0.031068
-3.141593,1.987538,0.014740
-3.141593,2.115766,0.006171
-3.141593,2.243995,0.020718
-3.141593,2.372223,0.032918
-3.141593,2.500451,0.024540
-3.141593,2.628680,0.014307
-3.141593,2.756908,0.019404
-3.141593,2.885136,0.032463
-3.141593,3.013364,0.041348
-3.141593,3.141593,0.033917
-3.013364,-3.141593,-0.001337
-3.013364,-3.013364,-0.002171
-3.013364,-2.885136,-0.001701
-3.013364,-2.756908,-0.000803
-3.013364,-2.628680,-0.000351
-3.013364,-2.500451,-0.000920
-3.013364,-2.372223,-0.001536
-3.013364,-2.243995,-0.001064
-3.013364,-2.115766,-0.000323
-3.013364,-1.987538,-0.000566
-3.013364,-1.859310,-0.001262
-3.013364,-1.731082,-0.001315
-3.013364,-1.602853,-0.000903
-3.013364,-1.474625,-0.000730
-3.013364,-1.346397,-0.001016
-3.013364,-1.218169,-0.001663
-3.013364,-1.089940,-0.001962
-3.013364,-0.961712,-0.001015
-3.013364,-0.833484,0.000172
-3.013364,-0.705255,-0.000435
-3.013364,-0.577027,-0.002053
-3.013364,-0.448799,-0.002023
-3.013364,-0.320571,-0.000290
-3.013364,-0.192342,0.001056
-3.013364,-0.064114,-0.000462
-3.013364,0.064114,-0.007396
-3.013364,0.192342,-0.017214
-3.013364,0.320571,-0.022460
-3.013364,0.448799,-0.020251
-3.013364,0.577027,-0.013074
-3.013364,0.705255,-0.004722
-3.013364,0.833484,-0.000181
-3.013364,0.961712,-0.000654
-3.013364,1.089940,-0.002026
-3.013364,1.218169,-0.001892
-3.013364,1.346397,-0.001106
-3.013364,1.474625,-0.000543
-3.013364,1.602853,-0.000627
-3.013364,1.731082,-0.001255
-3.013364,1.859310,-0.001398
-3.013364,1.987538,-0.000663
-3.013364,2.115766,-0.000278
-3.013364,2.243995,-0.000932
-3.013364,2.372223,-0.001482
-3.013364,2.500451,-0.001105
-3.013364,2.628680,-0.000644
-3.013364,2.756908,-0.000873
-3.013364,2.885136,-0.001461
-3.013364,3.013364,-0.001861
-3.013364,3.141593,-0.001527
-2.885136,-3.141593,0.007495
-2.885136,-3.013364,0.012165
-2.885136,-2.885136,0.009533
-2.885136,-2.756908,0.004501
-2.885136,-2.628680,0.001970
-2.885136,-2.500451,0.005157
-2.885136,-2.372223,0.008608
-2.885136,-2.243995,0.005966
-2.885136,-2.115766,0.001811
-2.885136,-1.987538,0.003175
-2.885136,-1.859310,0.007072
-2.885136,-1.731082,0.007370
-2.885136,-1.602853,0.005060
-2.885136,-1.474625,0.004094
-2.885136,-1.346397,0.005692
-2.885136,-1.218169,0.009319
-2.885136,-1.089940,0.010997
-2.885136,-0.961712,0.005687
-2.885136,-0.833484,-0.000962
-2.885136,-0.705255,0.002438
-2.885136,-0.577027,0.011505
-2.885136,-0.448799,0.011340
-2.885136,-0.320571,0.001627
-2.885136,-0.192342,-0.005921
-2.885136,-0.064114,0.002588
-2.885136,0.064114,0.041451
-2.885136,0.192342,0.096478
-2.885136,0.320571,0.125884
-2.885136,0.448799,0.113502
-2.885136,0.577027,0.073276
-2.885136,0.705255,0.026467
-2.885136,0.833484,0.001013
-2.885136,0.961712,0.003663
-2.885136,1.089940,0.011353
-2.885136,1.218169,0.010602
-2.885136,1.346397,0.006197
-2.885136,1.474625,0.003043
-2.885136,1.602853,0.003513
-2.885136,1.731082,0.007035
-2.885136,1.859310,0.007837
-2.885136,1.987538,0.003718
-2.885136,2.115766,0.001557
-2.885136,2.243995,0.005226
-2.885136,2.372223,0.008304
-2.885136,2.500451,0.006191
-2.885136,2.628680,0.003609
-2.885136,2.756908,0.004895
-2.885136,2.885136,0.008189
-2.885136,3.013364,0.010431
-2.885136,3.141593,0.008556
-2.756908,-3.141593,0.031432
-2.756908,-3.013364,0.051019
-2.756908,-2.885136,0.039980
-2.756908,-2.756908,0.018875
-2.756908,-2.628680,0.008261
-2.756908,-2.500451,0.021625
-2.756908,-2.372223,0.036100
-2.756908,-2.243995,0.025021
-2.756908,-2.115766,0.007596
-2.756908,-1.987538,0.013314
-2.756908,-1.859310,0.029659
-2.756908,-1.731082,0.030908
-2.756908,-1.602853,0.021222
-2.756908,-1.474625,0.017169
-2.756908,-1.346397,0.023870
-2.756908,-1.218169,0.039083
-2.756908,-1.089940,0.046119
-2.756908,-0.961712,0.023851
-2.756908,-0.833484,-0.004035
-2.756908,-0.705255,0.010223
-2.756908,-0.577027,0.048251
-2.756908,-0.448799,0.047559
-2.756908,-0.320571,0.006824
-2.756908,-0.192342,-0.024829
-2.756908,-0.064114,0.010853
-2.756908,0.064114,0.173837
-2.756908,0.192342,0.404611
-2.756908,0.320571,0.527934
-2.756908,0.448799,0.476007
-2.756908,0.577027,0.307303
-2.756908,0.705255,0.110999
-2.756908,0.833484,0.004247
-2.756908,0.961712,0.015361
-2.756908,1.089940,0.047612
-2.756908,1.218169,0.044464
-2.756908,1.346397,0.025987
-2.756908,1.474625,0.012763
-2.756908,1.602853,0.014732
-2.756908,1.731082,0.029504
-2.756908,1.859310,0.032868
-2.756908,1.987538,0.015594
-2.756908,2.115766,0.006528
-2.756908,2.243995,0.021918
-2.756908,2.372223,0.034825
-2.756908,2.500451,0.025962
-2.756908,2.628680,0.015137
-2.756908,2.756908,0.020528
-2.756908,2.885136,0.034345
-2.756908,3.013364,0.043744
-2.756908,3.141593,0.035882
-2.628680,-3.141593,0.045700
-2.628680,-3.013364,0.074177
-2.628680,-2.885136,0.058128
-2.628680,-2.756908,0.027443
-2.628680,-2.628680,0.012011
-2.628680,-2.500451,0.031442
-2.628680,-2.372223,0.052486
-2.628680,-2.243995,0.036378
-2.628680,-2.115766,0.011044
-2.628680,-1.987538,0.019358
-2.628680,-1.859310,0.043121
-2.628680,-1.731082,0.044938
-2.628680,-1.602853,0.030855
-2.628680,-1.474625,0.024962
-2.628680,-1.346397,0.034706
-2.628680,-1.218169,0.056824
-2.628680,-1.089940,0.067053
-2.628680,-0.961712,0.034677
-2.628680,-0.833484,-0.005866
-2.628680,-0.705255,0.014863
-2.628680,-0.577027,0.070153
-2.628680,-0.448799,0.069147
-2.628680,-0.320571,0.009922
-2.628680,-0.192342,-0.036100
-2.628680,-0.064114,0.015779
-2.628680,0.064114,0.252745
-2.628680,0.192342,0.588272
-2.628680,0.320571,0.767573
-2.628680,0.448799,0.692075
-2.628680,0.577027,0.446793
-2.628680,0.705255,0.161383
-2.628680,0.833484,0.006174
-2.628680,0.961712,0.022334
-2.628680,1.089940,0.069224
-2.628680,1.218169,0.064647
-2.628680,1.346397,0.037783
-2.628680,1.474625,0.018556
-2.628680,1.602853,0.021419
-2.628680,1.731082,0.042896
-2.628680,1.859310,0.047788
-2.628680,1.987538,0.022672
-2.628680,2.115766,0.009491
-2.628680,2.243995,0.031867
-2.628680,2.372223,0.050633
-2.628680,2.500451,0.037747
-2.628680,2.628680,0.022007
-2.628680,2.756908,0.029846
-2.628680,2.885136,0.049935
-2.628680,3.013364,0.063600
-2.628680,3.141593,0.052170
-2.500451,-3.141593,0.033143
-2.500451,-3.013364,0.053796
-2.500451,-2.885136,0.042157
-2.500451,-2.756908,0.019903
-2.500451,-2.628680,0.008711
-2.500451,-2.500451,0.022803
-2.500451,-2.372223,0.038065
-2.500451,-2.243995,0.026383
-2.500451,-2.115766,0.008009
-2.500451,-1.987538,0.014039
-2.500451,-1.859310,0.031273
-2.500451,-1.731082,0.032591
-2.500451,-1.602853,0.022377
-2.500451,-1.474625,0.018103
-2.500451,-1.346397,0.025170
-2.500451,-1.218169,0.041211
-2.500451,-1.089940,0.048630
-2.500451,-0.961712,0.025149
-2.500451,-0.833484,-0.004254
-2.500451,-0.705255,0.010779
-2.500451,-0.577027,0.050877
-2.500451,-0.448799,0.050148
-2.500451,-0.320571,0.007196
-2.500451,-0.192342,-0.026181
-2.500451,-0.064114,0.011444
-2.500451,0.064114,0.183299
-2.500451,0.192342,0.426635
-2.500451,0.320571,0.556671
-2.500451,0.448799,0.501917
-2.500451,0.577027,0.324030
-2.500451,0.705255,0.117041
-2.500451,0.833484,0.004478
-2.500451,0.961712,0.016197
-2.500451,1.089940,0.050203
-2.500451,1.218169,0.046884
-2.500451,1.346397,0.027402
-2.500451,1.474625,0.013458
-2.500451,1.602853,0.015534
-2.500451,1.731082,0.031110
-2.500451,1.859310,0.034658
-2.500451,1.987538,0.016443
-2.500451,2.115766,0.006884
-2.500451,2.243995,0.023111
-2.500451,2.372223,0.036721
-2.500451,2.500451,0.027375
-2.500451,2.628680,0.015960
-2.500451,2.756908,0.021645
-2.500451,2.885136,0.036214
-2.500451,3.013364,0.046125
-2.500451,3.141593,0.037836
-2.372223,-3.141593,0.015783
-2.372223,-3.013364,0.025619
-2.372223,-2.885136,0.020076
-2.372223,-2.756908,0.009478
-2.372223,-2.628680,0.004148
-2.372223,-2.500451,0.010859
-2.372223,-2.372223,0.018127
-2.372223,-2.243995,0.012564
-2.372223,-2.115766,0.003814
-2.372223,-1.987538,0.006686
-2.372223,-1.859310,0.014893
-2.372223,-1.731082,0.015520
-2.372223,-1.602853,0.010657
-2.372223,-1.474625,0.008621
-2.372223,-1.346397,0.011986
-2.372223,-1.218169,0.019625
-2.372223,-1.089940,0.023158
-2.372223,-0.961712,0.011976
-2.372223,-0.833484,-0.002026
-2.372223,-0.705255,0.005133
-2.372223,-0.577027,0.024229
-2.372223,-0.448799,0.023882
-2.372223,-0.320571,0.003427
-2.372223,-0.192342,-0.012468
-2.372223,-0.064114,0.005450
-2.372223,0.064114,0.087291
-2.372223,0.192342,0.203173
-2.372223,0.320571,0.265099
-2.372223,0.448799,0.239024
-2.372223,0.577027,0.154310
-2.372223,0.705255,0.055737
-2.372223,0.833484,0.002132
-2.372223,0.961712,0.007714
-2.372223,1.089940,0.023908
-2.372223,1.218169,0.022327
-2.372223,1.346397,0.013049
-2.372223,1.474625,0.006409
-2.372223,1.602853,0.007398
-2.372223,1.731082,0.014815
-2.372223,1.859310,0.016505
-2.372223,1.987538,0.007830
-2.372223,2.115766,0.003278
-2.372223,2.243995,0.011006
-2.372223,2.372223,0.017487
-2.372223,2.500451,0.013037
-2.372223,2.628680,0.007601
-2.372223,2.756908,0.010308
-2.372223,2.885136,0.017246
-2.372223,3.013364,0.021966
-2.372223,3.141593,0.018018
-2.243995,-3.141593,0.021158
-2.243995,-3.013364,0.034342
-2.243995,-2.885136,0.026911
-2.243995,-2.756908,0.012705
-2.243995,-2.628680,0.005561
-2.243995,-2.500451,0.014556
-2.243995,-2.372223,0.024299
-2.243995,-2.243995,0.016842
-2.243995,-2.115766,0.005113
-2.243995,-1.987538,0.008962
-2.243995,-1.859310,0.019964
-2.243995,-1.731082,0.020805
-2.243995,-1.602853,0.014285
-2.243995,-1.474625,0.011557
-2.243995,-1.346397,0.016068
-2.243995,-1.218169,0.026307
-2.243995,-1.089940,0.031044
-2.243995,-0.961712,0.016054
-2.243995,-0.833484,-0.002716
-2.243995,-0.705255,0.006881
-2.243995,-0.577027,0.032478
-2.243995,-0.448799,0.032013
-2.243995,-0.320571,0.004593
-2.243995,-0.192342,-0.016713
-2.243995,-0.064114,0.007305
-2.243995,0.064114,0.117013
-2.243995,0.192342,0.272350
-2.243995,0.320571,0.355361
-2.243995,0.448799,0.320408
-2.243995,0.577027,0.206851
-2.243995,0.705255,0.074715
-2.243995,0.833484,0.002858
-2.243995,0.961712,0.010340
-2.243995,1.089940,0.032048
-2.243995,1.218169,0.029929
-2.243995,1.346397,0.017492
-2.243995,1.474625,0.008591
-2.243995,1.602853,0.009917
-2.243995,1.731082,0.019860
-2.243995,1.859310,0.022124
-2.243995,1.987538,0.010496
-2.243995,2.115766,0.004394
-2.243995,2.243995,0.014754
-2.243995,2.372223,0.023441
-2.243995,2.500451,0.017476
-2.243995,2.628680,0.010189
-2.243995,2.756908,0.013818
-2.243995,2.885136,0.023118
-2.243995,3.013364,0.029445
-2.243995,3.141593,0.024153
-2.115766,-3.141593,0.035699
-2.115766,-3.013364,0.057944
-2.115766,-2.885136,0.045407
-2.115766,-2.756908,0.021437
-2.115766,-2.628680,0.009383
-2.115766,-2.500451,0.024561
-2.115766,-2.372223,0.041000
-2.115766,-2.243995,0.028417
-2.115766,-2.115766,0.008627
-2.115766,-1.987538,0.015122
-2.115766,-1.859310,0.033684
-2.115766,-1.731082,0.035103
-2.115766,-1.602853,0.024103
-2.115766,-1.474625,0.019499
-2.115766,-1.346397,0.027110
-2.115766,-1.218169,0.044388
-2.115766,-1.089940,0.052379
-2.115766,-0.961712,0.027088
-2.115766,-0.833484,-0.004582
-2.115766,-0.705255,0.011610
-2.115766,-0.577027,0.054800
-2.115766,-0.448799,0.054015
-2.115766,-0.320571,0.007750
-2.115766,-0.192342,-0.028200
-2.115766,-0.064114,0.012326
-2.115766,0.064114,0.197432
-2.115766,0.192342,0.459530
-2.115766,0.320571,0.599592
-2.115766,0.448799,0.540616
-2.115766,0.577027,0.349014
-2.115766,0.705255,0.126065
-2.115766,0.833484,0.004823
-2.115766,0.961712,0.017446
-2.115766,1.089940,0.054074
-2.115766,1.218169,0.050499
-2.115766,1.346397,0.029515
-2.115766,1.474625,0.014495
-2.115766,1.602853,0.016732
-2.115766,1.731082,0.033509
-2.115766,1.859310,0.037330
-2.115766,1.987538,0.017710
-2.115766,2.115766,0.007414
-2.115766,2.243995,0.024893
-2.115766,2.372223,0.039552
-2.115766,2.500451,0.029486
-2.115766,2.628680,0.017191
-2.115766,2.756908,0.023314
-2.115766,2.885136,0.039006
-2.115766,3.013364,0.049681
-2.115766,3.141593,0.040753
-1.987538,-3.141593,0.035218
-1.987538,-3.013364,0.057164
-1.987538,-2.885136,0.044796
-1.987538,-2.756908,0.021149
-1.987538,-2.628680,0.009256
-1.987538,-2.500451,0.024230
-1.987538,-2.372223,0.040448
-1.987538,-2.243995,0.028035
-1.987538,-2.115766,0.008511
-1.987538,-1.987538,0.014918
-1.987538,-1.859310,0.033231
-1.987538,-1.731082,0.034631
-1.987538,-1.602853,0.023779
-1.987538,-1.474625,0.019237
-1.987538,-1.346397,0.026746
-1.987538,-1.218169,0.043791
-1.987538,-1.089940,0.051674
-1.987538,-0.961712,0.026723
-1.987538,-0.833484,-0.004521
-1.987538,-0.705255,0.011454
-1.987538,-0.577027,0.054063
-1.987538,-0.448799,0.053288
-1.987538,-0.320571,0.007646
-1.987538,-0.192342,-0.027820
-1.987538,-0.064114,0.012160
-1.987538,0.064114,0.194776
-1.987538,0.192342,0.453348
-1.987538,0.320571,0.591525
-1.987538,0.448799,0.533343
-1.987538,0.577027,0.344318
-1.987538,0.705255,0.124369
-1.987538,0.833484,0.004758
-1.987538,0.961712,0.017212
-1.987538,1.089940,0.053347
-1.987538,1.218169,0.049820
-1.987538,1.346397,0.029117
-1.987538,1.474625,0.014300
-1.987538,1.602853,0.016507
-1.987538,1.731082,0.033058
-1.987538,1.859310,0.036828
-1.987538,1.987538,0.017472
-1.987538,2.115766,0.007315
-1.987538,2.243995,0.024558
-1.987538,2.372223,0.039020
-1.987538,2.500451,0.029089
-1.987538,2.628680,0.016960
-1.987538,2.756908,0.023001
-1.987538,2.885136,0.038482
-1.987538,3.013364,0.049013
-1.987538,3.141593,0.040205
-1.859310,-3.141593,0.023816
-1.859310,-3.013364,0.038657
-1.859310,-2.885136,0.030293
-1.859310,-2.756908,0.014302
-1.859310,-2.628680,0.006260
-1.859310,-2.500451,0.016386
-1.859310,-2.372223,0.027353
-1.859310,-2.243995,0.018958
-1.859310,-2.115766,0.005756
-1.859310,-1.987538,0.010088
-1.859310,-1.859310,0.022472
-1.859310,-1.731082,0.023419
-1.859310,-1.602853,0.016080
-1.859310,-1.474625,0.013009
-1.859310,-1.346397,0.018087
-1.859310,-1.218169,0.029613
-1.859310,-1.089940,0.034945
-1.859310,-0.961712,0.018072
-1.859310,-0.833484,-0.003057
-1.859310,-0.705255,0.007746
-1.859310,-0.577027,0.036560
-1.859310,-0.448799,0.036036
-1.859310,-0.320571,0.005171
-1.859310,-0.192342,-0.018813
-1.859310,-0.064114,0.008223
-1.859310,0.064114,0.131716
-1.859310,0.192342,0.306574
-1.859310,0.320571,0.400016
-1.859310,0.448799,0.360671
-1.859310,0.577027,0.232844
-1.859310,0.705255,0.084104
-1.859310,0.833484,0.003218
-1.859310,0.961712,0.011639
-1.859310,1.089940,0.036075
-1.859310,1.218169,0.033690
-1.859310,1.346397,0.019691
-1.859310,1.474625,0.009670
-1.859310,1.602853,0.011163
-1.859310,1.731082,0.022355
-1.859310,1.859310,0.024904
-1.859310,1.987538,0.011815
-1.859310,2.115766,0.004946
-1.859310,2.243995,0.016608
-1.859310,2.372223,0.026387
-1.859310,2.500451,0.019671
-1.859310,2.628680,0.011469
-1.859310,2.756908,0.015554
-1.859310,2.885136,0.026023
-1.859310,3.013364,0.033145
-1.859310,3.141593,0.027188
-1.731082,-3.141593,0.015843
-1.731082,-3.013364,0.025715
-1.731082,-2.885136,0.020151
-1.731082,-2.756908,0.009514
-1.731082,-2.628680,0.004164
-1.731082,-2.500451,0.010900
-1.731082,-2.372223,0.018195
-1.731082,-2.243995,0.012611
-1.731082,-2.115766,0.003829
-1.731082,-1.987538,0.006711
-1.731082,-1.859310,0.014949
-1.731082,-1.731082,0.015578
-1.731082,-1.602853,0.010697
-1.731082,-1.474625,0.008654
-1.731082,-1.346397,0.012031
-1.731082,-1.218169,0.019699
-1.731082,-1.089940,0.023245
-1.731082,-0.961712,0.012021
-1.731082,-0.833484,-0.002034
-1.731082,-0.705255,0.005153
-1.731082,-0.577027,0.024320
-1.731082,-0.448799,0.023971
-1.731082,-0.320571,0.003440
-1.731082,-0.192342,-0.012515
-1.731082,-0.064114,0.005470
-1.731082,0.064114,0.087618
-1.731082,0.192342,0.203934
-1.731082,0.320571,0.266092
-1.731082,0.448799,0.239919
-1.731082,0.577027,0.154888
-1.731082,0.705255,0.055946
-1.731082,0.833484,0.002140
-1.731082,0.961712,0.007742
-1.731082,1.089940,0.023997
-1.731082,1.218169,0.022411
-1.731082,1.346397,0.013098
-1.731082,1.474625,0.006433
-1.731082,1.602853,0.007425
-1.731082,1.731082,0.014871
-1.731082,1.859310,0.016567
-1.731082,1.987538,0.007860
-1.731082,2.115766,0.003290
-1.731082,2.243995,0.011047
-1.731082,2.372223,0.017553
-1.731082,2.500451,0.013086
-1.731082,2.628680,0.007629
-1.731082,2.756908,0.010347
-1.731082,2.885136,0.017311
-1.731082,3.013364,0.022048
-1.731082,3.141593,0.018086
-1.602853,-3.141593,0.015833
-1.602853,-3.013364,0.025699
-1.602853,-2.885136,0.020139
-1.602853,-2.756908,0.009508
-1.602853,-2.628680,0.004161
-1.602853,-2.500451,0.010893
-1.602853,-2.372223,0.018184
-1.602853,-2.243995,0.012603
-1.602853,-2.115766,0.003826
-1.602853,-1.987538,0.006707
-1.602853,-1.859310,0.014939
-1.602853,-1.731082,0.015569
-1.602853,-1.602853,0.010690
-1.602853,-1.474625,0.008648
-1.602853,-1.346397,0.012024
-1.602853,-1.218169,0.019687
-1.602853,-1.089940,0.023231
-1.602853,-0.961712,0.012014
-1.602853,-0.833484,-0.002032
-1.602853,-0.705255,0.005149
-1.602853,-0.577027,0.024304
-1.602853,-0.448799,0.023956
-1.602853,-0.320571,0.003437
-1.602853,-0.192342,-0.012507
-1.602853,-0.064114,0.005467
-1.602853,0.064114,0.087563
-1.602853,0.192342,0.203807
-1.602853,0.320571,0.265925
-1.602853,0.448799,0.239769
-1.602853,0.577027,0.154791
-1.602853,0.705255,0.055911
-1.602853,0.833484,0.002139
-1.602853,0.961712,0.007738
-1.602853,1.089940,0.023982
-1.602853,1.218169,0.022397
-1.602853,1.346397,0.013090
-1.602853,1.474625,0.006429
-1.602853,1.602853,0.007421
-1.602853,1.731082,0.014861
-1.602853,1.859310,0.016556
-1.602853,1.987538,0.007855
-1.602853,2.115766,0.003288
-1.602853,2.243995,0.011040
-1.602853,2.372223,0.017542
-1.602853,2.500451,0.013077
-1.602853,2.628680,0.007624
-1.602853,2.756908,0.010340
-1.602853,2.885136,0.017300
-1.602853,3.013364,0.022034
-1.602853,3.141593,0.018074
-1.474625,-3.141593,0.023732
-1.474625,-3.013364,0.038520
-1.474625,-2.885136,0.030186
-1.474625,-2.756908,0.014251
-1.474625,-2.628680,0.006237
-1.474625,-2.500451,0.016328
-1.474625,-2.372223,0.027256
-1.474625,-2.243995,0.018891
-1.474625,-2.115766,0.005735
-1.474625,-1.987538,0.010053
-1.474625,-1.859310,0.022393
-1.474625,-1.731082,0.023336
-1.474625,-1.602853,0.016023
-1.474625,-1.474625,0.012963
-1.474625,-1.346397,0.018023
-1.474625,-1.218169,0.029508
-1.474625,-1.089940,0.034821
-1.474625,-0.961712,0.018008
-1.474625,-0.833484,-0.003046
-1.474625,-0.705255,0.007718
-1.474625,-0.577027,0.036430
-1.474625,-0.448799,0.035908
-1.474625,-0.320571,0.005152
-1.474625,-0.192342,-0.018747
-1.474625,-0.064114,0.008194
-1.474625,0.064114,0.131250
-1.474625,0.192342,0.305489
-1.474625,0.320571,0.398600
-1.474625,0.448799,0.359394
-1.474625,0.577027,0.232020
-1.474625,0.705255,0.083806
-1.474625,0.833484,0.003206
-1.474625,0.961712,0.011598
-1.474625,1.089940,0.035948
-1.474625,1.218169,0.033571
-1.474625,1.346397,0.019621
-1.474625,1.474625,0.009636
-1.474625,1.602853,0.011123
-1.474625,1.731082,0.022276
-1.474625,1.859310,0.024816
-1.474625,1.987538,0.011774
-1.474625,2.115766,0.004929
-1.474625,2.243995,0.016549
-1.474625,2.372223,0.026294
-1.474625,2.500451,0.019602
-1.474625,2.628680,0.011428
-1.474625,2.756908,0.015499
-1.474625,2.885136,0.025931
-1.474625,3.013364,0.033027
-1.474625,3.141593,0.027092
-1.346397,-3.141593,0.038842
-1.346397,-3.013364,0.063046
-1.346397,-2.885136,0.049405
-1.346397,-2.756908,0.023325
-1.346397,-2.628680,0.010209
-1.346397,-2.500451,0.026723
-1.346397,-2.372223,0.044610
-1.346397,-2.243995,0.030919
-1.346397,-2.115766,0.009387
-1.346397,-1.987538,0.016453
-1.346397,-1.859310,0.036650
-1.346397,-1.731082,0.038194
-1.346397,-1.602853,0.026225
-1.346397,-1.474625,0.021216
-1.346397,-1.346397,0.029497
-1.346397,-1.218169,0.048296
-1.346397,-1.089940,0.056991
-1.346397,-0.961712,0.029473
-1.346397,-0.833484,-0.004986
-1.346397,-0.705255,0.012633
-1.346397,-0.577027,0.059625
-1.346397,-0.448799,0.058771
-1.346397,-0.320571,0.008433
-1.346397,-0.192342,-0.030683
-1.346397,-0.064114,0.013411
-1.346397,0.064114,0.214816
-1.346397,0.192342,0.499992
-1.346397,0.320571,0.652386
-1.346397,0.448799,0.588218
-1.346397,0.577027,0.379745
-1.346397,0.705255,0.137165
-1.346397,0.833484,0.005248
-1.346397,0.961712,0.018982
-1.346397,1.089940,0.058835
-1.346397,1.218169,0.054946
-1.346397,1.346397,0.032113
-1.346397,1.474625,0.015772
-1.346397,1.602853,0.018205
-1.346397,1.731082,0.036459
-1.346397,1.859310,0.040617
-1.346397,1.987538,0.019270
-1.346397,2.115766,0.008067
-1.346397,2.243995,0.027085
-1.346397,2.372223,0.043035
-1.346397,2.500451,0.032082
-1.346397,2.628680,0.018705
-1.346397,2.756908,0.025367
-1.346397,2.885136,0.042441
-1.346397,3.013364,0.054056
-1.346397,3.141593,0.044341
-1.218169,-3.141593,0.059446
-1.218169,-3.013364,0.096490
-1.218169,-2.885136,0.075613
-1.218169,-2.756908,0.035698
-1.218169,-2.628680,0.015624
-1.218169,-2.500451,0.040899
-1.218169,-2.372223,0.068274
-1.218169,-2.243995,0.047321
-1.218169,-2.115766,0.014366
-1.218169,-1.987538,0.025181
-1.218169,-1.859310,0.056092
-1.218169,-1.731082,0.058455
-1.218169,-1.602853,0.040137
-1.218169,-1.474625,0.032471
-1.218169,-1.346397,0.045145
-1.218169,-1.218169,0.073916
-1.218169,-1.089940,0.087223
-1.218169,-0.961712,0.045108
-1.218169,-0.833484,-0.007630
-1.218169,-0.705255,0.019334
-1.218169,-0.577027,0.091255
-1.218169,-0.448799,0.089947
-1.218169,-0.320571,0.012906
-1.218169,-0.192342,-0.046959
-1.218169,-0.064114,0.020526
-1.218169,0.064114,0.328771
-1.218169,0.192342,0.765225
-1.218169,0.320571,0.998460
-1.218169,0.448799,0.900252
-1.218169,0.577027,0.581190
-1.218169,0.705255,0.209927
-1.218169,0.833484,0.008031
-1.218169,0.961712,0.029052
-1.218169,1.089940,0.090046
-1.218169,1.218169,0.084093
-1.218169,1.346397,0.049149
-1.218169,1.474625,0.024138
-1.218169,1.602853,0.027863
-1.218169,1.731082,0.055800
-1.218169,1.859310,0.062163
-1.218169,1.987538,0.029492
-1.218169,2.115766,0.012347
-1.218169,2.243995,0.041453
-1.218169,2.372223,0.065863
-1.218169,2.500451,0.049101
-1.218169,2.628680,0.028627
-1.218169,2.756908,0.038824
-1.218169,2.885136,0.064955
-1.218169,3.013364,0.082731
-1.218169,3.141593,0.067863
-1.089940,-3.141593,0.076823
-1.089940,-3.013364,0.124694
-1.089940,-2.885136,0.097715
-1.089940,-2.756908,0.046133
-1.089940,-2.628680,0.020191
-1.089940,-2.500451,0.052854
-1.089940,-2.372223,0.088230
-1.089940,-2.243995,0.061153
-1.089940,-2.115766,0.018565
-1.089940,-1.987538,0.032542
-1.089940,-1.859310,0.072488
-1.089940,-1.731082,0.075542
-1.089940,-1.602853,0.051869
-1.089940,-1.474625,0.041962
-1.089940,-1.346397,0.058341
-1.089940,-1.218169,0.095522
-1.089940,-1.089940,0.112719
-1.089940,-0.961712,0.058293
-1.089940,-0.833484,-0.009861
-1.089940,-0.705255,0.024985
-1.089940,-0.577027,0.117929
-1.089940,-0.448799,0.116239
-1.089940,-0.320571,0.016679
-1.089940,-0.192342,-0.060685
-1.089940,-0.064114,0.026525
-1.089940,0.064114,0.424872
-1.089940,0.192342,0.988902
-1.089940,0.320571,1.290313
-1.089940,0.448799,1.163398
-1.089940,0.577027,0.751073
-1.089940,0.705255,0.271290
-1.089940,0.833484,0.010379
-1.089940,0.961712,0.037544
-1.089940,1.089940,0.116367
-1.089940,1.218169,0.108673
-1.089940,1.346397,0.063515
-1.089940,1.474625,0.031193
-1.089940,1.602853,0.036007
-1.089940,1.731082,0.072110
-1.089940,1.859310,0.080333
-1.089940,1.987538,0.038112
-1.089940,2.115766,0.015955
-1.089940,2.243995,0.053570
-1.089940,2.372223,0.085115
-1.089940,2.500451,0.063453
-1.089940,2.628680,0.036995
-1.089940,2.756908,0.050172
-1.089940,2.885136,0.083941
-1.089940,3.013364,0.106914
-1.089940,3.141593,0.087699
-0.961712,-3.141593,0.078812
-0.961712,-3.013364,0.127922
-0.961712,-2.885136,0.100245
-0.961712,-2.756908,0.047327
-0.961712,-2.628680,0.020714
-0.961712,-2.500451,0.054223
-0.961712,-2.372223,0.090515
-0.961712,-2.243995,0.062736
-0.961712,-2.115766,0.019046
-0.961712,-1.987538,0.033384
-0.961712,-1.859310,0.074365
-0.961712,-1.731082,0.077498
-0.961712,-1.602853,0.053212
-0.961712,-1.474625,0.043049
-0.961712,-1.346397,0.059852
-0.961712,-1.218169,0.097995
-0.961712,-1.089940,0.115637
-0.961712,-0.961712,0.059802
-0.961712,-0.833484,-0.010116
-0.961712,-0.705255,0.025632
-0.961712,-0.577027,0.120982
-0.961712,-0.448799,0.119248
-0.961712,-0.320571,0.017110
-0.961712,-0.192342,-0.062256
-0.961712,-0.064114,0.027212
-0.961712,0.064114,0.435871
-0.961712,0.192342,1.014505
-0.961712,0.320571,1.323719
-0.961712,0.448799,1.193519
-0.961712,0.577027,0.770518
-0.961712,0.705255,0.278313
-0.961712,0.833484,0.010648
-0.961712,0.961712,0.038516
-0.961712,1.089940,0.119380
-0.961712,1.218169,0.111487
-0.961712,1.346397,0.065159
-0.961712,1.474625,0.032001
-0.961712,1.602853,0.036939
-0.961712,1.731082,0.073977
-0.961712,1.859310,0.082413
-0.961712,1.987538,0.039099
-0.961712,2.115766,0.016369
-0.961712,2.243995,0.054957
-0.961712,2.372223,0.087319
-0.961712,2.500451,0.065096
-0.961712,2.628680,0.037953
-0.961712,2.756908,0.051471
-0.961712,2.885136,0.086115
-0.961712,3.013364,0.109682
-0.961712,3.141593,0.089970
-0.833484,-3.141593,0.060224
-0.833484,-3.013364,0.097752
-0.833484,-2.885136,0.076602
-0.833484,-2.756908,0.036165
-0.833484,-2.628680,0.015828
-0.833484,-2.500451,0.041434
-0.833484,-2.372223,0.069167
-0.833484,-2.243995,0.047940
-0.833484,-2.115766,0.014554
-0.833484,-1.987538,0.025510
-0.833484,-1.859310,0.056826
-0.833484,-1.731082,0.059220
-0.833484,-1.602853,0.040662
-0.833484,-1.474625,0.032896
-0.833484,-1.346397,0.045735
-0.833484,-1.218169,0.074883
-0.833484,-1.089940,0.088364
-0.833484,-0.961712,0.045698
-0.833484,-0.833484,-0.007730
-0.833484,-0.705255,0.019587
-0.833484,-0.577027,0.092448
-0.833484,-0.448799,0.091123
-0.833484,-0.320571,0.013075
-0.833484,-0.192342,-0.047573
-0.833484,-0.064114,0.020794
-0.833484,0.064114,0.333070
-0.833484,0.192342,0.775232
-0.833484,0.320571,1.011517
-0.833484,0.448799,0.912025
-0.833484,0.577027,0.588790
-0.833484,0.705255,0.212673
-0.833484,0.833484,0.008136
-0.833484,0.961712,0.029432
-0.833484,1.089940,0.091224
-0.833484,1.218169,0.085193
-0.833484,1.346397,0.049791
-0.833484,1.474625,0.024454
-0.833484,1.602853,0.028227
-0.833484,1.731082,0.056529
-0.833484,1.859310,0.062976
-0.833484,1.987538,0.029877
-0.833484,2.115766,0.012508
-0.833484,2.243995,0.041995
-0.833484,2.372223,0.066725
-0.833484,2.500451,0.049743
-0.833484,2.628680,0.029002
-0.833484,2.756908,0.039331
-0.833484,2.885136,0.065804
-0.833484,3.013364,0.083813
-0.833484,3.141593,0.068750
-0.705255,-3.141593,0.022094
-0.705255,-3.013364,0.035862
-0.705255,-2.885136,0.028103
-0.705255,-2.756908,0.013268
-0.705255,-2.628680,0.005807
-0.705255,-2.500451,0.015201
-0.705255,-2.372223,0.025375
-0.705255,-2.243995,0.017588
-0.705255,-2.115766,0.005339
-0.705255,-1.987538,0.009359
-0.705255,-1.859310,0.020848
-0.705255,-1.731082,0.021726
-0.705255,-1.602853,0.014918
-0.705255,-1.474625,0.012068
-0.705255,-1.346397,0.016779
-0.705255,-1.218169,0.027472
-0.705255,-1.089940,0.032418
-0.705255,-0.961712,0.016765
-0.705255,-0.833484,-0.002836
-0.705255,-0.705255,0.007186
-0.705255,-0.577027,0.033916
-0.705255,-0.448799,0.033430
-0.705255,-0.320571,0.004797
-0.705255,-0.192342,-0.017453
-0.705255,-0.064114,0.007629
-0.705255,0.064114,0.122193
-0.705255,0.192342,0.284409
-0.705255,0.320571,0.371095
-0.705255,0.448799,0.334594
-0.705255,0.577027,0.216009
-0.705255,0.705255,0.078023
-0.705255,0.833484,0.002985
-0.705255,0.961712,0.010798
-0.705255,1.089940,0.033467
-0.705255,1.218169,0.031255
-0.705255,1.346397,0.018267
-0.705255,1.474625,0.008971
-0.705255,1.602853,0.010356
-0.705255,1.731082,0.020739
-0.705255,1.859310,0.023104
-0.705255,1.987538,0.010961
-0.705255,2.115766,0.004589
-0.705255,2.243995,0.015407
-0.705255,2.372223,0.024479
-0.705255,2.500451,0.018249
-0.705255,2.628680,0.010640
-0.705255,2.756908,0.014430
-0.705255,2.885136,0.024142
-0.705255,3.013364,0.030748
-0.705255,3.141593,0.025222
-0.577027,-3.141593,-0.011436
-0.577027,-3.013364,-0.018562
-0.577027,-2.885136,-0.014546
-0.577027,-2.756908,-0.006867
-0.577027,-2.628680,-0.003006
-0.577027,-2.500451,-0.007868
-0.577027,-2.372223,-0.013134
-0.577027,-2.243995,-0.009103
-0.577027,-2.115766,-0.002764
-0.577027,-1.987538,-0.004844
-0.577027,-1.859310,-0.010791
-0.577027,-1.731082,-0.011245
-0.577027,-1.602853,-0.007721
-0.577027,-1.474625,-0.006247
-0.577027,-1.346397,-0.008685
-0.577027,-1.218169,-0.014220
-0.577027,-1.089940,-0.016780
-0.577027,-0.961712,-0.008678
-0.577027,-0.833484,0.001468
-0.577027,-0.705255,-0.003719
-0.577027,-0.577027,-0.017555
-0.577027,-0.448799,-0.017304
-0.577027,-0.320571,-0.002483
-0.577027,-0.192342,0.009034
-0.577027,-0.064114,-0.003949
-0.577027,0.064114,-0.063247
-0.577027,0.192342,-0.147210
-0.577027,0.320571,-0.192079
-0.577027,0.448799,-0.173186
-0.577027,0.577027,-0.111807
-0.577027,0.705255,-0.040385
-0.577027,0.833484,-0.001545
-0.577027,0.961712,-0.005589
-0.577027,1.089940,-0.017323
-0.577027,1.218169,-0.016177
-0.577027,1.346397,-0.009455
-0.577027,1.474625,-0.004644
-0.577027,1.602853,-0.005360
-0.577027,1.731082,-0.010734
-0.577027,1.859310,-0.011959
-0.577027,1.987538,-0.005673
-0.577027,2.115766,-0.002375
-0.577027,2.243995,-0.007975
-0.577027,2.372223,-0.012670
-0.577027,2.500451,-0.009446
-0.577027,2.628680,-0.005507
-0.577027,2.756908,-0.007469
-0.577027,2.885136,-0.012496
-0.577027,3.013364,-0.015915
-0.577027,3.141593,-0.013055
-0.448799,-3.141593,-0.002833
-0.448799,-3.013364,-0.004599
-0.448799,-2.885136,-0.003604
-0.448799,-2.756908,-0.001701
-0.448799,-2.628680,-0.000745
-0.448799,-2.500451,-0.001949
-0.448799,-2.372223,-0.003254
-0.448799,-2.243995,-0.002255
-0.448799,-2.115766,-0.000685
-0.448799,-1.987538,-0.001200
-0.448799,-1.859310,-0.002673
-0.448799,-1.731082,-0.002786
-0.448799,-1.602853,-0.001913
-0.448799,-1.474625,-0.001548
-0.448799,-1.346397,-0.002152
-0.448799,-1.218169,-0.003523
-0.448799,-1.089940,-0.004157
-0.448799,-0.961712,-0.002150
-0.448799,-0.833484,0.000364
-0.448799,-0.705255,-0.000921
-0.448799,-0.577027,-0.004349
-0.448799,-0.448799,-0.004287
-0.448799,-0.320571,-0.000615
-0.448799,-0.192342,0.002238
-0.448799,-0.064114,-0.000978
-0.448799,0.064114,-0.015670
-0.448799,0.192342,-0.036471
-0.448799,0.320571,-0.047588
-0.448799,0.448799,-0.042907
-0.448799,0.577027,-0.027700
-0.448799,0.705255,-0.010005
-0.448799,0.833484,-0.000383
-0.448799,0.961712,-0.001385
-0.448799,1.089940,-0.004292
-0.448799,1.218169,-0.004008
-0.448799,1.346397,-0.002342
-0.448799,1.474625,-0.001150
-0.448799,1.602853,-0.001328
-0.448799,1.731082,-0.002659
-0.448799,1.859310,-0.002963
-0.448799,1.987538,-0.001406
-0.448799,2.115766,-0.000588
-0.448799,2.243995,-0.001976
-0.448799,2.372223,-0.003139
-0.448799,2.500451,-0.002340
-0.448799,2.628680,-0.001364
-0.448799,2.756908,-0.001850
-0.448799,2.885136,-0.003096
-0.448799,3.013364,-0.003943
-0.448799,3.141593,-0.003234
-0.320571,-3.141593,0.034541
-0.320571,-3.013364,0.056064
-0.320571,-2.885136,0.043934
-0.320571,-2.756908,0.020742
-0.320571,-2.628680,0.009078
-0.320571,-2.500451,0.023764
-0.320571,-2.372223,0.039670
-0.320571,-2.243995,0.027495
-0.320571,-2.115766,0.008347
-0.320571,-1.987538,0.014631
-0.320571,-1.859310,0.032592
-0.320571,-1.731082,0.033965
-0.320571,-1.602853,0.023321
-0.320571,-1.474625,0.018867
-0.320571,-1.346397,0.026231
-0.320571,-1.218169,0.042948
-0.320571,-1.089940,0.050680
-0.320571,-0.961712,0.026209
-0.320571,-0.833484,-0.004434
-0.320571,-0.705255,0.011234
-0.320571,-0.577027,0.053022
-0.320571,-0.448799,0.052263
-0.320571,-0.320571,0.007499
-0.320571,-0.192342,-0.027285
-0.320571,-0.064114,0.011926
-0.320571,0.064114,0.191028
-0.320571,0.192342,0.444624
-0.320571,0.320571,0.580143
-0.320571,0.448799,0.523080
-0.320571,0.577027,0.337693
-0.320571,0.705255,0.121976
-0.320571,0.833484,0.004667
-0.320571,0.961712,0.016880
-0.320571,1.089940,0.052320
-0.320571,1.218169,0.048861
-0.320571,1.346397,0.028557
-0.320571,1.474625,0.014025
-0.320571,1.602853,0.016189
-0.320571,1.731082,0.032422
-0.320571,1.859310,0.036119
-0.320571,1.987538,0.017136
-0.320571,2.115766,0.007174
-0.320571,2.243995,0.024086
-0.320571,2.372223,0.038269
-0.320571,2.500451,0.028530
-0.320571,2.628680,0.016633
-0.320571,2.756908,0.022558
-0.320571,2.885136,0.037741
-0.320571,3.013364,0.048070
-0.320571,3.141593,0.039431
-0.192342,-3.141593,0.048195
-0.192342,-3.013364,0.078227
-0.192342,-2.885136,0.061302
-0.192342,-2.756908,0.028941
-0.192342,-2.628680,0.012667
-0.192342,-2.500451,0.033158
-0.192342,-2.372223,0.055351
-0.192342,-2.243995,0.038364
-0.192342,-2.115766,0.011647
-0.192342,-1.987538,0.020415
-0.192342,-1.859310,0.045475
-0.192342,-1.731082,0.047391
-0.192342,-1.602853,0.032540
-0.192342,-1.474625,0.026325
-0.192342,-1.346397,0.036600
-0.192342,-1.218169,0.059926
-0.192342,-1.089940,0.070714
-0.192342,-0.961712,0.036570
-0.192342,-0.833484,-0.006186
-0.192342,-0.705255,0.015675
-0.192342,-0.577027,0.073982
-0.192342,-0.448799,0.072922
-0.192342,-0.320571,0.010463
-0.192342,-0.192342,-0.038071
-0.192342,-0.064114,0.016641
-0.192342,0.064114,0.266542
-0.192342,0.192342,0.620386
-0.192342,0.320571,0.809476
-0.192342,0.448799,0.729856
-0.192342,0.577027,0.471184
-0.192342,0.705255,0.170193
-0.192342,0.833484,0.006511
-0.192342,0.961712,0.023553
-0.192342,1.089940,0.073003
-0.192342,1.218169,0.068176
-0.192342,1.346397,0.039846
-0.192342,1.474625,0.019569
-0.192342,1.602853,0.022589
-0.192342,1.731082,0.045238
-0.192342,1.859310,0.050397
-0.192342,1.987538,0.023910
-0.192342,2.115766,0.010010
-0.192342,2.243995,0.033607
-0.192342,2.372223,0.053397
-0.192342,2.500451,0.039807
-0.192342,2.628680,0.023209
-0.192342,2.756908,0.031475
-0.192342,2.885136,0.052660
-0.192342,3.013364,0.067072
-0.192342,3.141593,0.055018
-0.064114,-3.141593,0.024475
-0.064114,-3.013364,0.039727
-0.064114,-2.885136,0.031131
-0.064114,-2.756908,0.014697
-0.064114,-2.628680,0.006433
-0.064114,-2.500451,0.016839
-0.064114,-2.372223,0.028110
-0.064114,-2.243995,0.019483
-0.064114,-2.115766,0.005915
-0.064114,-1.987538,0.010368
-0.064114,-1.859310,0.023094
-0.064114,-1.731082,0.024067
-0.064114,-1.602853,0.016525
-0.064114,-1.474625,0.013369
-0.064114,-1.346397,0.018587
-0.064114,-1.218169,0.030433
-0.064114,-1.089940,0.035911
-0.064114,-0.961712,0.018572
-0.064114,-0.833484,-0.003142
-0.064114,-0.705255,0.007960
-0.064114,-0.577027,0.037571
-0.064114,-0.448799,0.037033
-0.064114,-0.320571,0.005314
-0.064114,-0.192342,-0.019334
-0.064114,-0.064114,0.008451
-0.064114,0.064114,0.135361
-0.064114,0.192342,0.315057
-0.064114,0.320571,0.411084
-0.064114,0.448799,0.370650
-0.064114,0.577027,0.239286
-0.064114,0.705255,0.086431
-0.064114,0.833484,0.003307
-0.064114,0.961712,0.011961
-0.064114,1.089940,0.037074
-0.064114,1.218169,0.034623
-0.064114,1.346397,0.020235
-0.064114,1.474625,0.009938
-0.064114,1.602853,0.011471
-0.064114,1.731082,0.022974
-0.064114,1.859310,0.025594
-0.064114,1.987538,0.012142
-0.064114,2.115766,0.005083
-0.064114,2.243995,0.017067
-0.064114,2.372223,0.027117
-0.064114,2.500451,0.020216
-0.064114,2.628680,0.011786
-0.064114,2.756908,0.015984
-0.064114,2.885136,0.026743
-0.064114,3.013364,0.034062
-0.064114,3.141593,0.027940
0.064114,-3.141593,-0.013291
0.064114,-3.013364,-0.021573
0.064114,-2.885136,-0.016905
0.064114,-2.756908,-0.007981
0.064114,-2.628680,-0.003493
0.064114,-2.500451,-0.009144
0.064114,-2.372223,-0.015264
0.064114,-2.243995,-0.010580
0.064114,-2.115766,-0.003212
0.064114,-1.987538,-0.005630
0.064114,-1.859310,-0.012541
0.064114,-1.731082,-0.013069
0.064114,-1.602853,-0.008974
0.064114,-1.474625,-0.007260
0.064114,-1.346397,-0.010093
0.064114,-1.218169,-0.016526
0.064114,-1.089940,-0.019501
0.064114,-0.961712,-0.010085
0.064114,-0.833484,0.001706
0.064114,-0.705255,-0.004323
0.064114,-0.577027,-0.020402
0.064114,-0.448799,-0.020110
0.064114,-0.320571,-0.002885
0.064114,-0.192342,0.010499
0.064114,-0.064114,-0.004589
0.064114,0.064114,-0.073505
0.064114,0.192342,-0.171085
0.064114,0.320571,-0.223230
0.064114,0.448799,-0.201273
0.064114,0.577027,-0.129939
0.064114,0.705255,-0.046934
0.064114,0.833484,-0.001796
0.064114,0.961712,-0.006495
0.064114,1.089940,-0.020132
0.064114,1.218169,-0.018801
0.064114,1.346397,-0.010988
0.064114,1.474625,-0.005397
0.064114,1.602853,-0.006229
0.064114,1.731082,-0.012475
0.064114,1.859310,-0.013898
0.064114,1.987538,-0.006594
0.064114,2.115766,-0.002760
0.064114,2.243995,-0.009268
0.064114,2.372223,-0.014725
0.064114,2.500451,-0.010978
0.064114,2.628680,-0.006400
0.064114,2.756908,-0.008680
0.064114,2.885136,-0.014522
0.064114,3.013364,-0.018497
0.064114,3.141593,-0.015172
0.192342,-3.141593,-0.015242
0.192342,-3.013364,-0.024740
0.192342,-2.885136,-0.019387
0.192342,-2.756908,-0.009153
0.192342,-2.628680,-0.004006
0.192342,-2.500451,-0.010486
0.192342,-2.372223,-0.017505
0.192342,-2.243995,-0.012133
0.192342,-2.115766,-0.003683
0.192342,-1.987538,-0.006456
0.192342,-1.859310,-0.014382
0.192342,-1.731082,-0.014988
0.192342,-1.602853,-0.010291
0.192342,-1.474625,-0.008325
0.192342,-1.346397,-0.011575
0.192342,-1.218169,-0.018952
0.192342,-1.089940,-0.022364
0.192342,-0.961712,-0.011565
0.192342,-0.833484,0.001956
0.192342,-0.705255,-0.004957
0.192342,-0.577027,-0.023397
0.192342,-0.448799,-0.023062
0.192342,-0.320571,-0.003309
0.192342,-0.192342,0.012040
0.192342,-0.064114,-0.005263
0.192342,0.064114,-0.084296
0.192342,0.192342,-0.196201
0.192342,0.320571,-0.256002
0.192342,0.448799,-0.230821
0.192342,0.577027,-0.149015
0.192342,0.705255,-0.053825
0.192342,0.833484,-0.002059
0.192342,0.961712,-0.007449
0.192342,1.089940,-0.023087
0.192342,1.218169,-0.021561
0.192342,1.346397,-0.012602
0.192342,1.474625,-0.006189
0.192342,1.602853,-0.007144
0.192342,1.731082,-0.014307
0.192342,1.859310,-0.015938
0.192342,1.987538,-0.007562
0.192342,2.115766,-0.003166
0.192342,2.243995,-0.010628
0.192342,2.372223,-0.016887
0.192342,2.500451,-0.012589
0.192342,2.628680,-0.007340
0.192342,2.756908,-0.009954
0.192342,2.885136,-0.016654
0.192342,3.013364,-0.021212
0.192342,3.141593,-0.017400
0.320571,-3.141593,0.090353
0.320571,-3.013364,0.146655
0.320571,-2.885136,0.114925
0.320571,-2.756908,0.054257
0.320571,-2.628680,0.023747
0.320571,-2.500451,0.062163
0.320571,-2.372223,0.103769
0.320571,-2.243995,0.071923
0.320571,-2.115766,0.021835
0.320571,-1.987538,0.038273
0.320571,-1.859310,0.085255
0.320571,-1.731082,0.088846
0.320571,-1.602853,0.061004
0.320571,-1.474625,0.049353
0.320571,-1.346397,0.068616
0.320571,-1.218169,0.112345
0.320571,-1.089940,0.132571
0.320571,-0.961712,0.068559
0.320571,-0.833484,-0.011597
0.320571,-0.705255,0.029386
0.320571,-0.577027,0.138698
0.320571,-0.448799,0.136711
0.320571,-0.320571,0.019616
0.320571,-0.192342,-0.071373
0.320571,-0.064114,0.031197
0.320571,0.064114,0.499699
0.320571,0.192342,1.163065
0.320571,0.320571,1.517560
0.320571,0.448799,1.368293
0.320571,0.577027,0.883350
0.320571,0.705255,0.319068
0.320571,0.833484,0.012207
0.320571,0.961712,0.044156
0.320571,1.089940,0.136861
0.320571,1.218169,0.127813
0.320571,1.346397,0.074701
0.320571,1.474625,0.036687
0.320571,1.602853,0.042348
0.320571,1.731082,0.084810
0.320571,1.859310,0.094481
0.320571,1.987538,0.044825
0.320571,2.115766,0.018765
0.320571,2.243995,0.063005
0.320571,2.372223,0.100106
0.320571,2.500451,0.074629
0.320571,2.628680,0.043510
0.320571,2.756908,0.059008
0.320571,2.885136,0.098725
0.320571,3.013364,0.125743
0.320571,3.141593,0.103145
0.448799,-3.141593,0.280623
0.448799,-3.013364,0.455491
0.448799,-2.885136,0.356941
0.448799,-2.756908,0.168516
0.448799,-2.628680,0.073755
0.448799,-2.500451,0.193069
0.448799,-2.372223,0.322294
0.448799,-2.243995,0.223384
0.448799,-2.115766,0.067817
0.448799,-1.987538,0.118870
0.448799,-1.859310,0.264790
0.448799,-1.731082,0.275945
0.448799,-1.602853,0.189471
0.448799,-1.474625,0.153282
0.448799,-1.346397,0.213112
0.448799,-1.218169,0.348930
0.448799,-1.089940,0.411747
0.448799,-0.961712,0.212936
0.448799,-0.833484,-0.036020
0.448799,-0.705255,0.091268
0.448799,-0.577027,0.430777
0.448799,-0.448799,0.424605
0.448799,-0.320571,0.060925
0.448799,-0.192342,-0.221675
0.448799,-0.064114,0.096893
0.448799,0.064114,1.551999
0.448799,0.192342,3.612327
0.448799,0.320571,4.713340
0.448799,0.448799,4.249738
0.448799,0.577027,2.743569
0.448799,0.705255,0.990984
0.448799,0.833484,0.037913
0.448799,0.961712,0.137144
0.448799,1.089940,0.425072
0.448799,1.218169,0.396970
0.448799,1.346397,0.232011
0.448799,1.474625,0.113946
0.448799,1.602853,0.131528
0.448799,1.731082,0.263408
0.448799,1.859310,0.293447
0.448799,1.987538,0.139219
0.448799,2.115766,0.058283
0.448799,2.243995,0.195685
0.448799,2.372223,0.310915
0.448799,2.500451,0.231787
0.448799,2.628680,0.135138
0.448799,2.756908,0.183272
0.448799,2.885136,0.306627
0.448799,3.013364,0.390541
0.448799,3.141593,0.320354
0.577027,-3.141593,0.427565
0.577027,-3.013364,0.693997
0.577027,-2.885136,0.543845
0.577027,-2.756908,0.256755
0.577027,-2.628680,0.112376
0.577027,-2.500451,0.294165
0.577027,-2.372223,0.491055
0.577027,-2.243995,0.340354
0.577027,-2.115766,0.103327
0.577027,-1.987538,0.181114
0.577027,-1.859310,0.403441
0.577027,-1.731082,0.420437
0.577027,-1.602853,0.288682
0.577027,-1.474625,0.233545
0.577027,-1.346397,0.324703
0.577027,-1.218169,0.531638
0.577027,-1.089940,0.627348
0.577027,-0.961712,0.324434
0.577027,-0.833484,-0.054881
0.577027,-0.705255,0.139058
0.577027,-0.577027,0.656343
0.577027,-0.448799,0.646938
0.577027,-0.320571,0.092827
0.577027,-0.192342,-0.337750
0.577027,-0.064114,0.147629
0.577027,0.064114,2.364663
0.577027,0.192342,5.503830
0.577027,0.320571,7.181361
0.577027,0.448799,6.475006
0.577027,0.577027,4.180169
0.577027,0.705255,1.509888
0.577027,0.833484,0.057766
0.577027,0.961712,0.208956
0.577027,1.089940,0.647651
0.577027,1.218169,0.604833
0.577027,1.346397,0.353498
0.577027,1.474625,0.173610
0.577027,1.602853,0.200399
0.577027,1.731082,0.401335
0.577027,1.859310,0.447102
0.577027,1.987538,0.212118
0.577027,2.115766,0.088802
0.577027,2.243995,0.298150
0.577027,2.372223,0.473718
0.577027,2.500451,0.353156
0.577027,2.628680,0.205899
0.577027,2.756908,0.279237
0.577027,2.885136,0.467184
0.577027,3.013364,0.595038
0.577027,3.141593,0.488100
0.705255,-3.141593,0.452527
0.705255,-3.013364,0.734514
0.705255,-2.885136,0.575595
0.705255,-2.756908,0.271745
0.705255,-2.628680,0.118936
0.705255,-2.500451,0.311339
0.705255,-2.372223,0.519724
0.705255,-2.243995,0.360224
0.705255,-2.115766,0.109359
0.705255,-1.987538,0.191687
0.705255,-1.859310,0.426995
0.705255,-1.731082,0.444983
0.705255,-1.602853,0.305536
0.705255,-1.474625,0.247180
0.705255,-1.346397,0.343660
0.705255,-1.218169,0.562676
0.705255,-1.089940,0.663974
0.705255,-0.961712,0.343376
0.705255,-0.833484,-0.058085
0.705255,-0.705255,0.147177
0.705255,-0.577027,0.694661
0.705255,-0.448799,0.684708
0.705255,-0.320571,0.098246
0.705255,-0.192342,-0.357468
0.705255,-0.064114,0.156248
0.705255,0.064114,2.502718
0.705255,0.192342,5.825156
0.705255,0.320571,7.600624
0.705255,0.448799,6.853031
0.705255,0.577027,4.424216
0.705255,0.705255,1.598039
0.705255,0.833484,0.061138
0.705255,0.961712,0.221155
0.705255,1.089940,0.685462
0.705255,1.218169,0.640144
0.705255,1.346397,0.374136
0.705255,1.474625,0.183746
0.705255,1.602853,0.212099
0.705255,1.731082,0.424766
0.705255,1.859310,0.473205
0.705255,1.987538,0.224502
0.705255,2.115766,0.093986
0.705255,2.243995,0.315557
0.705255,2.372223,0.501374
0.705255,2.500451,0.373774
0.705255,2.628680,0.217920
0.705255,2.756908,0.295540
0.705255,2.885136,0.494459
0.705255,3.013364,0.629778
0.705255,3.141593,0.516596
0.833484,-3.141593,0.346416
0.833484,-3.013364,0.562281
0.833484,-2.885136,0.440626
0.833484,-2.756908,0.208025
0.833484,-2.628680,0.091047
0.833484,-2.500451,0.238334
0.833484,-2.372223,0.397856
0.833484,-2.243995,0.275757
0.833484,-2.115766,0.083716
0.833484,-1.987538,0.146739
0.833484,-1.859310,0.326870
0.833484,-1.731082,0.340640
0.833484,-1.602853,0.233892
0.833484,-1.474625,0.189220
0.833484,-1.346397,0.263076
0.833484,-1.218169,0.430737
0.833484,-1.089940,0.508281
0.833484,-0.961712,0.262859
0.833484,-0.833484,-0.044465
0.833484,-0.705255,0.112666
0.833484,-0.577027,0.531773
0.833484,-0.448799,0.524153
0.833484,-0.320571,0.075209
0.833484,-0.192342,-0.273647
0.833484,-0.064114,0.119610
0.833484,0.064114,1.915865
0.833484,0.192342,4.459237
0.833484,0.320571,5.818383
0.833484,0.448799,5.246090
0.833484,0.577027,3.386799
0.833484,0.705255,1.223321
0.833484,0.833484,0.046802
0.833484,0.961712,0.169298
0.833484,1.089940,0.524731
0.833484,1.218169,0.490039
0.833484,1.346397,0.286406
0.833484,1.474625,0.140660
0.833484,1.602853,0.162365
0.833484,1.731082,0.325164
0.833484,1.859310,0.362245
0.833484,1.987538,0.171859
0.833484,2.115766,0.071948
0.833484,2.243995,0.241563
0.833484,2.372223,0.383809
0.833484,2.500451,0.286129
0.833484,2.628680,0.166821
0.833484,2.756908,0.226240
0.833484,2.885136,0.378515
0.833484,3.013364,0.482104
0.833484,3.141593,0.395461
0.961712,-3.141593,0.159934
0.961712,-3.013364,0.259595
0.961712,-2.885136,0.203429
0.961712,-2.756908,0.096041
0.961712,-2.628680,0.042035
0.961712,-2.500451,0.110035
0.961712,-2.372223,0.183683
0.961712,-2.243995,0.127312
0.961712,-2.115766,0.038650
0.961712,-1.987538,0.067747
0.961712,-1.859310,0.150910
0.961712,-1.731082,0.157267
0.961712,-1.602853,0.107984
0.961712,-1.474625,0.087359
0.961712,-1.346397,0.121457
0.961712,-1.218169,0.198863
0.961712,-1.089940,0.234664
0.961712,-0.961712,0.121357
0.961712,-0.833484,-0.020529
0.961712,-0.705255,0.052016
0.961712,-0.577027,0.245510
0.961712,-0.448799,0.241992
0.961712,-0.320571,0.034723
0.961712,-0.192342,-0.126338
0.961712,-0.064114,0.055222
0.961712,0.064114,0.884519
0.961712,0.192342,2.058747
0.961712,0.320571,2.686239
0.961712,0.448799,2.422022
0.961712,0.577027,1.563622
0.961712,0.705255,0.564785
0.961712,0.833484,0.021608
0.961712,0.961712,0.078162
0.961712,1.089940,0.242258
0.961712,1.218169,0.226242
0.961712,1.346397,0.132228
0.961712,1.474625,0.064940
0.961712,1.602853,0.074961
0.961712,1.731082,0.150122
0.961712,1.859310,0.167242
0.961712,1.987538,0.079344
0.961712,2.115766,0.033217
0.961712,2.243995,0.111525
0.961712,2.372223,0.177197
0.961712,2.500451,0.132101
0.961712,2.628680,0.077018
0.961712,2.756908,0.104451
0.961712,2.885136,0.174753
0.961712,3.013364,0.222578
0.961712,3.141593,0.182577
1.089940,-3.141593,0.019634
1.089940,-3.013364,0.031869
1.089940,-2.885136,0.024974
1.089940,-2.756908,0.011790
1.089940,-2.628680,0.005160
1.089940,-2.500451,0.013508
1.089940,-2.372223,0.022550
1.089940,-2.243995,0.015629
1.089940,-2.115766,0.004745
1.089940,-1.987538,0.008317
1.089940,-1.859310,0.018526
1.089940,-1.731082,0.019307
1.089940,-1.602853,0.013256
1.089940,-1.474625,0.010725
1.089940,-1.346397,0.014911
1.089940,-1.218169,0.024413
1.089940,-1.089940,0.028808
1.089940,-0.961712,0.014898
1.089940,-0.833484,-0.002520
1.089940,-0.705255,0.006386
1.089940,-0.577027,0.030140
1.089940,-0.448799,0.029708
1.089940,-0.320571,0.004263
1.089940,-0.192342,-0.015510
1.089940,-0.064114,0.006779
1.089940,0.064114,0.108587
1.089940,0.192342,0.252739
1.089940,0.320571,0.329772
1.089940,0.448799,0.297336
1.089940,0.577027,0.191956
1.089940,0.705255,0.069335
1.089940,0.833484,0.002653
1.089940,0.961712,0.009595
1.089940,1.089940,0.029740
1.089940,1.218169,0.027774
1.089940,1.346397,0.016233
1.089940,1.474625,0.007972
1.089940,1.602853,0.009202
1.089940,1.731082,0.018430
1.089940,1.859310,0.020531
1.089940,1.987538,0.009741
1.089940,2.115766,0.004078
1.089940,2.243995,0.013691
1.089940,2.372223,0.021753
1.089940,2.500451,0.016217
1.089940,2.628680,0.009455
1.089940,2.756908,0.012823
1.089940,2.885136,0.021453
1.089940,3.013364,0.027324
1.089940,3.141593,0.022414
1.218169,-3.141593,-0.014001
1.218169,-3.013364,-0.022726
1.218169,-2.885136,-0.017809
1.218169,-2.756908,-0.008408
1.218169,-2.628680,-0.003680
1.218169,-2.500451,-0.009633
1.218169,-2.372223,-0.016080
1.218169,-2.243995,-0.011145
1.218169,-2.115766,-0.003384
1.218169,-1.987538,-0.005931
1.218169,-1.859310,-0.013211
1.218169,-1.731082,-0.013768
1.218169,-1.602853,-0.009453
1.218169,-1.474625,-0.007648
1.218169,-1.346397,-0.010633
1.218169,-1.218169,-0.017409
1.218169,-1.089940,-0.020543
1.218169,-0.961712,-0.010624
1.218169,-0.833484,0.001797
1.218169,-0.705255,-0.004554
1.218169,-0.577027,-0.021493
1.218169,-0.448799,-0.021185
1.218169,-0.320571,-0.003040
1.218169,-0.192342,0.011060
1.218169,-0.064114,-0.004834
1.218169,0.064114,-0.077433
1.218169,0.192342,-0.180228
1.218169,0.320571,-0.235161
1.218169,0.448799,-0.212031
1.218169,0.577027,-0.136884
1.218169,0.705255,-0.049443
1.218169,0.833484,-0.001892
1.218169,0.961712,-0.006842
1.218169,1.089940,-0.021208
1.218169,1.218169,-0.019806
1.218169,1.346397,-0.011576
1.218169,1.474625,-0.005685
1.218169,1.602853,-0.006562
1.218169,1.731082,-0.013142
1.218169,1.859310,-0.014641
1.218169,1.987538,-0.006946
1.218169,2.115766,-0.002908
1.218169,2.243995,-0.009763
1.218169,2.372223,-0.015512
1.218169,2.500451,-0.011564
1.218169,2.628680,-0.006742
1.218169,2.756908,-0.009144
1.218169,2.885136,-0.015298
1.218169,3.013364,-0.019485
1.218169,3.141593,-0.015983
1.346397,-3.141593,0.008443
1.346397,-3.013364,0.013705
1.346397,-2.885136,0.010740
1.346397,-2.756908,0.005070
1.346397,-2.628680,0.002219
1.346397,-2.500451,0.005809
1.346397,-2.372223,0.009697
1.346397,-2.243995,0.006721
1.346397,-2.115766,0.002040
1.346397,-1.987538,0.003577
1.346397,-1.859310,0.007967
1.346397,-1.731082,0.008303
1.346397,-1.602853,0.005701
1.346397,-1.474625,0.004612
1.346397,-1.346397,0.006412
1.346397,-1.218169,0.010499
1.346397,-1.089940,0.012389
1.346397,-0.961712,0.006407
1.346397,-0.833484,-0.001084
1.346397,-0.705255,0.002746
1.346397,-0.577027,0.012961
1.346397,-0.448799,0.012776
1.346397,-0.320571,0.001833
1.346397,-0.192342,-0.006670
1.346397,-0.064114,0.002915
1.346397,0.064114,0.046697
1.346397,0.192342,0.108689
1.346397,0.320571,0.141816
1.346397,0.448799,0.127867
1.346397,0.577027,0.082549
1.346397,0.705255,0.029817
1.346397,0.833484,0.001141
1.346397,0.961712,0.004126
1.346397,1.089940,0.012790
1.346397,1.218169,0.011944
1.346397,1.346397,0.006981
1.346397,1.474625,0.003428
1.346397,1.602853,0.003957
1.346397,1.731082,0.007925
1.346397,1.859310,0.008829
1.346397,1.987538,0.004189
1.346397,2.115766,0.001754
1.346397,2.243995,0.005888
1.346397,2.372223,0.009355
1.346397,2.500451,0.006974
1.346397,2.628680,0.004066
1.346397,2.756908,0.005514
1.346397,2.885136,0.009226
1.346397,3.013364,0.011751
1.346397,3.141593,0.009639
1.474625,-3.141593,0.038317
1.474625,-3.013364,0.062194
1.474625,-2.885136,0.048738
1.474625,-2.756908,0.023010
1.474625,-2.628680,0.010071
1.474625,-2.500451,0.026362
1.474625,-2.372223,0.044007
1.474625,-2.243995,0.030502
1.474625,-2.115766,0.009260
1.474625,-1.987538,0.016231
1.474625,-1.859310,0.036155
1.474625,-1.731082,0.037679
1.474625,-1.602853,0.025871
1.474625,-1.474625,0.020930
1.474625,-1.346397,0.029099
1.474625,-1.218169,0.047644
1.474625,-1.089940,0.056221
1.474625,-0.961712,0.029075
1.474625,-0.833484,-0.004918
1.474625,-0.705255,0.012462
1.474625,-0.577027,0.058820
1.474625,-0.448799,0.057977
1.474625,-0.320571,0.008319
1.474625,-0.192342,-0.030268
1.474625,-0.064114,0.013230
1.474625,0.064114,0.211916
1.474625,0.192342,0.493240
1.474625,0.320571,0.643577
1.474625,0.448799,0.580275
1.474625,0.577027,0.374617
1.474625,0.705255,0.135313
1.474625,0.833484,0.005177
1.474625,0.961712,0.018726
1.474625,1.089940,0.058041
1.474625,1.218169,0.054204
1.474625,1.346397,0.031680
1.474625,1.474625,0.015559
1.474625,1.602853,0.017959
1.474625,1.731082,0.035967
1.474625,1.859310,0.040068
1.474625,1.987538,0.019010
1.474625,2.115766,0.007958
1.474625,2.243995,0.026719
1.474625,2.372223,0.042453
1.474625,2.500451,0.031649
1.474625,2.628680,0.018452
1.474625,2.756908,0.025025
1.474625,2.885136,0.041868
1.474625,3.013364,0.053326
1.474625,3.141593,0.043742
1.602853,-3.141593,0.047076
1.602853,-3.013364,0.076410
1.602853,-2.885136,0.059878
1.602853,-2.756908,0.028269
1.602853,-2.628680,0.012373
1.602853,-2.500451,0.032388
1.602853,-2.372223,0.054066
1.602853,-2.243995,0.037474
1.602853,-2.115766,0.011376
1.602853,-1.987538,0.019941
1.602853,-1.859310,0.044420
1.602853,-1.731082,0.046291
1.602853,-1.602853,0.031784
1.602853,-1.474625,0.025714
1.602853,-1.346397,0.035750
1.602853,-1.218169,0.058534
1.602853,-1.089940,0.069072
1.602853,-0.961712,0.035721
1.602853,-0.833484,-0.006042
1.602853,-0.705255,0.015311
1.602853,-0.577027,0.072265
1.602853,-0.448799,0.071229
1.602853,-0.320571,0.010220
1.602853,-0.192342,-0.037187
1.602853,-0.064114,0.016254
1.602853,0.064114,0.260354
1.602853,0.192342,0.605982
1.602853,0.320571,0.790681
1.602853,0.448799,0.712910
1.602853,0.577027,0.460244
1.602853,0.705255,0.166241
1.602853,0.833484,0.006360
1.602853,0.961712,0.023006
1.602853,1.089940,0.071308
1.602853,1.218169,0.066593
1.602853,1.346397,0.038921
1.602853,1.474625,0.019115
1.602853,1.602853,0.022064
1.602853,1.731082,0.044188
1.602853,1.859310,0.049227
1.602853,1.987538,0.023355
1.602853,2.115766,0.009777
1.602853,2.243995,0.032827
1.602853,2.372223,0.052157
1.602853,2.500451,0.038883
1.602853,2.628680,0.022670
1.602853,2.756908,0.030745
1.602853,2.885136,0.051438
1.602853,3.013364,0.065515
1.602853,3.141593,0.053741
1.731082,-3.141593,0.028300
1.731082,-3.013364,0.045934
1.731082,-2.885136,0.035996
1.731082,-2.756908,0.016994
1.731082,-2.628680,0.007438
1.731082,-2.500451,0.019470
1.731082,-2.372223,0.032502
1.731082,-2.243995,0.022527
1.731082,-2.115766,0.006839
1.731082,-1.987538,0.011988
1.731082,-1.859310,0.026703
1.731082,-1.731082,0.027828
1.731082,-1.602853,0.019107
1.731082,-1.474625,0.015458
1.731082,-1.346397,0.021491
1.731082,-1.218169,0.035188
1.731082,-1.089940,0.041523
1.731082,-0.961712,0.021474
1.731082,-0.833484,-0.003632
1.731082,-0.705255,0.009204
1.731082,-0.577027,0.043442
1.731082,-0.448799,0.042820
1.731082,-0.320571,0.006144
1.731082,-0.192342,-0.022355
1.731082,-0.064114,0.009771
1.731082,0.064114,0.156512
1.731082,0.192342,0.364287
1.731082,0.320571,0.475320
1.731082,0.448799,0.428568
1.731082,0.577027,0.276677
1.731082,0.705255,0.099936
1.731082,0.833484,0.003823
1.731082,0.961712,0.013830
1.731082,1.089940,0.042867
1.731082,1.218169,0.040033
1.731082,1.346397,0.023397
1.731082,1.474625,0.011491
1.731082,1.602853,0.013264
1.731082,1.731082,0.026564
1.731082,1.859310,0.029593
1.731082,1.987538,0.014040
1.731082,2.115766,0.005878
1.731082,2.243995,0.019734
1.731082,2.372223,0.031354
1.731082,2.500451,0.023375
1.731082,2.628680,0.013628
1.731082,2.756908,0.018482
1.731082,2.885136,0.030922
1.731082,3.013364,0.039384
1.731082,3.141593,0.032306
1.859310,-3.141593,0.014584
1.859310,-3.013364,0.023673
1.859310,-2.885136,0.018551
1.859310,-2.756908,0.008758
1.859310,-2.628680,0.003833
1.859310,-2.500451,0.010034
1.859310,-2.372223,0.016750
1.859310,-2.243995,0.011610
1.859310,-2.115766,0.003525
1.859310,-1.987538,0.006178
1.859310,-1.859310,0.013762
1.859310,-1.731082,0.014341
1.859310,-1.602853,0.009847
1.859310,-1.474625,0.007966
1.859310,-1.346397,0.011076
1.859310,-1.218169,0.018134
1.859310,-1.089940,0.021399
1.859310,-0.961712,0.011067
1.859310,-0.833484,-0.001872
1.859310,-0.705255,0.004743
1.859310,-0.577027,0.022388
1.859310,-0.448799,0.022067
1.859310,-0.320571,0.003166
1.859310,-0.192342,-0.011521
1.859310,-0.064114,0.005036
1.859310,0.064114,0.080660
1.859310,0.192342,0.187738
1.859310,0.320571,0.244960
1.859310,0.448799,0.220866
1.859310,0.577027,0.142588
1.859310,0.705255,0.051503
1.859310,0.833484,0.001970
1.859310,0.961712,0.007128
1.859310,1.089940,0.022092
1.859310,1.218169,0.020631
1.859310,1.346397,0.012058
1.859310,1.474625,0.005922
1.859310,1.602853,0.006836
1.859310,1.731082,0.013690
1.859310,1.859310,0.015251
1.859310,1.987538,0.007235
1.859310,2.115766,0.003029
1.859310,2.243995,0.010170
1.859310,2.372223,0.016159
1.859310,2.500451,0.012046
1.859310,2.628680,0.007023
1.859310,2.756908,0.009525
1.859310,2.885136,0.015936
1.859310,3.013364,0.020297
1.859310,3.141593,0.016649
1.987538,-3.141593,0.024515
1.987538,-3.013364,0.039791
1.987538,-2.885136,0.031182
1.987538,-2.756908,0.014721
1.987538,-2.628680,0.006443
1.987538,-2.500451,0.016866
1.987538,-2.372223,0.028155
1.987538,-2.243995,0.019515
1.987538,-2.115766,0.005924
1.987538,-1.987538,0.010384
1.987538,-1.859310,0.023132
1.987538,-1.731082,0.024106
1.987538,-1.602853,0.016552
1.987538,-1.474625,0.013391
1.987538,-1.346397,0.018617
1.987538,-1.218169,0.030482
1.987538,-1.089940,0.035970
1.987538,-0.961712,0.018602
1.987538,-0.833484,-0.003147
1.987538,-0.705255,0.007973
1.987538,-0.577027,0.037632
1.987538,-0.448799,0.037093
1.987538,-0.320571,0.005322
1.987538,-0.192342,-0.019365
1.987538,-0.064114,0.008465
1.987538,0.064114,0.135581
1.987538,0.192342,0.315569
1.987538,0.320571,0.411753
1.987538,0.448799,0.371253
1.987538,0.577027,0.239675
1.987538,0.705255,0.086571
1.987538,0.833484,0.003312
1.987538,0.961712,0.011981
1.987538,1.089940,0.037134
1.987538,1.218169,0.034679
1.987538,1.346397,0.020268
1.987538,1.474625,0.009954
1.987538,1.602853,0.011490
1.987538,1.731082,0.023011
1.987538,1.859310,0.025635
1.987538,1.987538,0.012162
1.987538,2.115766,0.005092
1.987538,2.243995,0.017095
1.987538,2.372223,0.027161
1.987538,2.500451,0.020249
1.987538,2.628680,0.011805
1.987538,2.756908,0.016010
1.987538,2.885136,0.026787
1.987538,3.013364,0.034117
1.987538,3.141593,0.027986
2.115766,-3.141593,0.036373
2.115766,-3.013364,0.059039
2.115766,-2.885136,0.046265
2.115766,-2.756908,0.021842
2.115766,-2.628680,0.009560
2.115766,-2.500451,0.025025
2.115766,-2.372223,0.041775
2.115766,-2.243995,0.028954
2.115766,-2.115766,0.008790
2.115766,-1.987538,0.015408
2.115766,-1.859310,0.034321
2.115766,-1.731082,0.035767
2.115766,-1.602853,0.024558
2.115766,-1.474625,0.019868
2.115766,-1.346397,0.027623
2.115766,-1.218169,0.045227
2.115766,-1.089940,0.053369
2.115766,-0.961712,0.027600
2.115766,-0.833484,-0.004669
2.115766,-0.705255,0.011830
2.115766,-0.577027,0.055836
2.115766,-0.448799,0.055036
2.115766,-0.320571,0.007897
2.115766,-0.192342,-0.028733
2.115766,-0.064114,0.012559
2.115766,0.064114,0.201164
2.115766,0.192342,0.468216
2.115766,0.320571,0.610925
2.115766,0.448799,0.550835
2.115766,0.577027,0.355611
2.115766,0.705255,0.128448
2.115766,0.833484,0.004914
2.115766,0.961712,0.017776
2.115766,1.089940,0.055096
2.115766,1.218169,0.051454
2.115766,1.346397,0.030072
2.115766,1.474625,0.014769
2.115766,1.602853,0.017048
2.115766,1.731082,0.034142
2.115766,1.859310,0.038035
2.115766,1.987538,0.018045
2.115766,2.115766,0.007554
2.115766,2.243995,0.025364
2.115766,2.372223,0.040300
2.115766,2.500451,0.030043
2.115766,2.628680,0.017516
2.115766,2.756908,0.023755
2.115766,2.885136,0.039744
2.115766,3.013364,0.050620
2.115766,3.141593,0.041523
2.243995,-3.141593,0.033257
2.243995,-3.013364,0.053980
2.243995,-2.885136,0.042301
2.243995,-2.756908,0.019971
2.243995,-2.628680,0.008741
2.243995,-2.500451,0.022881
2.243995,-2.372223,0.038195
2.243995,-2.243995,0.026473
2.243995,-2.115766,0.008037
2.243995,-1.987538,0.014087
2.243995,-1.859310,0.031380
2.243995,-1.731082,0.032702
2.243995,-1.602853,0.022454
2.243995,-1.474625,0.018165
2.243995,-1.346397,0.025256
2.243995,-1.218169,0.041351
2.243995,-1.089940,0.048796
2.243995,-0.961712,0.025235
2.243995,-0.833484,-0.004269
2.243995,-0.705255,0.010816
2.243995,-0.577027,0.051051
2.243995,-0.448799,0.050320
2.243995,-0.320571,0.007220
2.243995,-0.192342,-0.026271
2.243995,-0.064114,0.011483
2.243995,0.064114,0.183927
2.243995,0.192342,0.428095
2.243995,0.320571,0.558575
2.243995,0.448799,0.503634
2.243995,0.577027,0.325139
2.243995,0.705255,0.117441
2.243995,0.833484,0.004493
2.243995,0.961712,0.016253
2.243995,1.089940,0.050375
2.243995,1.218169,0.047045
2.243995,1.346397,0.027496
2.243995,1.474625,0.013504
2.243995,1.602853,0.015587
2.243995,1.731082,0.031216
2.243995,1.859310,0.034776
2.243995,1.987538,0.016499
2.243995,2.115766,0.006907
2.243995,2.243995,0.023190
2.243995,2.372223,0.036846
2.243995,2.500451,0.027469
2.243995,2.628680,0.016015
2.243995,2.756908,0.021719
2.243995,2.885136,0.036338
2.243995,3.013364,0.046283
2.243995,3.141593,0.037965
2.372223,-3.141593,0.023086
2.372223,-3.013364,0.037471
2.372223,-2.885136,0.029364
2.372223,-2.756908,0.013863
2.372223,-2.628680,0.006068
2.372223,-2.500451,0.015883
2.372223,-2.372223,0.026514
2.372223,-2.243995,0.018377
2.372223,-2.115766,0.005579
2.372223,-1.987538,0.009779
2.372223,-1.859310,0.021783
2.372223,-1.731082,0.022701
2.372223,-1.602853,0.015587
2.372223,-1.474625,0.012610
2.372223,-1.346397,0.017532
2.372223,-1.218169,0.028705
2.372223,-1.089940,0.033873
2.372223,-0.961712,0.017517
2.372223,-0.833484,-0.002963
2.372223,-0.705255,0.007508
2.372223,-0.577027,0.035438
2.372223,-0.448799,0.034930
2.372223,-0.320571,0.005012
2.372223,-0.192342,-0.018236
2.372223,-0.064114,0.007971
2.372223,0.064114,0.127676
2.372223,0.192342,0.297171
2.372223,0.320571,0.387746
2.372223,0.448799,0.349608
2.372223,0.577027,0.225702
2.372223,0.705255,0.081524
2.372223,0.833484,0.003119
2.372223,0.961712,0.011282
2.372223,1.089940,0.034969
2.372223,1.218169,0.032657
2.372223,1.346397,0.019087
2.372223,1.474625,0.009374
2.372223,1.602853,0.010820
2.372223,1.731082,0.021669
2.372223,1.859310,0.024141
2.372223,1.987538,0.011453
2.372223,2.115766,0.004795
2.372223,2.243995,0.016098
2.372223,2.372223,0.025578
2.372223,2.500451,0.019068
2.372223,2.628680,0.011117
2.372223,2.756908,0.015077
2.372223,2.885136,0.025225
2.372223,3.013364,0.032128
2.372223,3.141593,0.026354
2.500451,-3.141593,0.015676
2.500451,-3.013364,0.025444
2.500451,-2.885136,0.019939
2.500451,-2.756908,0.009414
2.500451,-2.628680,0.004120
2.500451,-2.500451,0.010785
2.500451,-2.372223,0.018004
2.500451,-2.243995,0.012479
2.500451,-2.115766,0.003788
2.500451,-1.987538,0.006640
2.500451,-1.859310,0.014792
2.500451,-1.731082,0.015415
2.500451,-1.602853,0.010584
2.500451,-1.474625,0.008563
2.500451,-1.346397,0.011905
2.500451,-1.218169,0.019492
2.500451,-1.089940,0.023001
2.500451,-0.961712,0.011895
2.500451,-0.833484,-0.002012
2.500451,-0.705255,0.005098
2.500451,-0.577027,0.024064
2.500451,-0.448799,0.023719
2.500451,-0.320571,0.003403
2.500451,-0.192342,-0.012383
2.500451,-0.064114,0.005413
2.500451,0.064114,0.086697
2.500451,0.192342,0.201790
2.500451,0.320571,0.263295
2.500451,0.448799,0.237397
2.500451,0.577027,0.153260
2.500451,0.705255,0.055358
2.500451,0.833484,0.002118
2.500451,0.961712,0.007661
2.500451,1.089940,0.023745
2.500451,1.218169,0.022175
2.500451,1.346397,0.012961
2.500451,1.474625,0.006365
2.500451,1.602853,0.007347
2.500451,1.731082,0.014714
2.500451,1.859310,0.016392
2.500451,1.987538,0.007777
2.500451,2.115766,0.003256
2.500451,2.243995,0.010931
2.500451,2.372223,0.017368
2.500451,2.500451,0.012948
2.500451,2.628680,0.007549
2.500451,2.756908,0.010238
2.500451,2.885136,0.017129
2.500451,3.013364,0.021816
2.500451,3.141593,0.017895
2.628680,-3.141593,0.015758
2.628680,-3.013364,0.025578
2.628680,-2.885136,0.020044
2.628680,-2.756908,0.009463
2.628680,-2.628680,0.004142
2.628680,-2.500451,0.010842
2.628680,-2.372223,0.018098
2.628680,-2.243995,0.012544
2.628680,-2.115766,0.003808
2.628680,-1.987538,0.006675
2.628680,-1.859310,0.014869
2.628680,-1.731082,0.015495
2.628680,-1.602853,0.010640
2.628680,-1.474625,0.008607
2.628680,-1.346397,0.011967
2.628680,-1.218169,0.019594
2.628680,-1.089940,0.023121
2.628680,-0.961712,0.011957
2.628680,-0.833484,-0.002023
2.628680,-0.705255,0.005125
2.628680,-0.577027,0.024190
2.628680,-0.448799,0.023843
2.628680,-0.320571,0.003421
2.628680,-0.192342,-0.012448
2.628680,-0.064114,0.005441
2.628680,0.064114,0.087151
2.628680,0.192342,0.202847
2.628680,0.320571,0.264674
2.628680,0.448799,0.238640
2.628680,0.577027,0.154063
2.628680,0.705255,0.055648
2.628680,0.833484,0.002129
2.628680,0.961712,0.007701
2.628680,1.089940,0.023870
2.628680,1.218169,0.022291
2.628680,1.346397,0.013028
2.628680,1.474625,0.006399
2.628680,1.602853,0.007386
2.628680,1.731082,0.014791
2.628680,1.859310,0.016478
2.628680,1.987538,0.007818
2.628680,2.115766,0.003273
2.628680,2.243995,0.010989
2.628680,2.372223,0.017459
2.628680,2.500451,0.013016
2.628680,2.628680,0.007589
2.628680,2.756908,0.010291
2.628680,2.885136,0.017218
2.628680,3.013364,0.021931
2.628680,3.141593,0.017989
2.756908,-3.141593,0.025494
2.756908,-3.013364,0.041380
2.756908,-2.885136,0.032427
2.756908,-2.756908,0.015309
2.756908,-2.628680,0.006701
2.756908,-2.500451,0.017540
2.756908,-2.372223,0.029280
2.756908,-2.243995,0.020294
2.756908,-2.115766,0.006161
2.756908,-1.987538,0.010799
2.756908,-1.859310,0.024056
2.756908,-1.731082,0.025069
2.756908,-1.602853,0.017213
2.756908,-1.474625,0.013925
2.756908,-1.346397,0.019361
2.756908,-1.218169,0.031700
2.756908,-1.089940,0.037406
2.756908,-0.961712,0.019345
2.756908,-0.833484,-0.003272
2.756908,-0.705255,0.008292
2.756908,-0.577027,0.039135
2.756908,-0.448799,0.038574
2.756908,-0.320571,0.005535
2.756908,-0.192342,-0.020139
2.756908,-0.064114,0.008803
2.756908,0.064114,0.140996
2.756908,0.192342,0.328172
2.756908,0.320571,0.428197
2.756908,0.448799,0.386080
2.756908,0.577027,0.249247
2.756908,0.705255,0.090029
2.756908,0.833484,0.003444
2.756908,0.961712,0.012459
2.756908,1.089940,0.038617
2.756908,1.218169,0.036064
2.756908,1.346397,0.021078
2.756908,1.474625,0.010352
2.756908,1.602853,0.011949
2.756908,1.731082,0.023930
2.756908,1.859310,0.026659
2.756908,1.987538,0.012648
2.756908,2.115766,0.005295
2.756908,2.243995,0.017778
2.756908,2.372223,0.028246
2.756908,2.500451,0.021057
2.756908,2.628680,0.012277
2.756908,2.756908,0.016650
2.756908,2.885136,0.027856
2.756908,3.013364,0.035480
2.756908,3.141593,0.029103
2.885136,-3.141593,0.041748
2.885136,-3.013364,0.067763
2.885136,-2.885136,0.053102
2.885136,-2.756908,0.025070
2.885136,-2.628680,0.010973
2.885136,-2.500451,0.028723
2.885136,-2.372223,0.047947
2.885136,-2.243995,0.033233
2.885136,-2.115766,0.010089
2.885136,-1.987538,0.017684
2.885136,-1.859310,0.039393
2.885136,-1.731082,0.041052
2.885136,-1.602853,0.028187
2.885136,-1.474625,0.022804
2.885136,-1.346397,0.031704
2.885136,-1.218169,0.051910
2.885136,-1.089940,0.061255
2.885136,-0.961712,0.031678
2.885136,-0.833484,-0.005359
2.885136,-0.705255,0.013578
2.885136,-0.577027,0.064086
2.885136,-0.448799,0.063168
2.885136,-0.320571,0.009064
2.885136,-0.192342,-0.032978
2.885136,-0.064114,0.014415
2.885136,0.064114,0.230889
2.885136,0.192342,0.537401
2.885136,0.320571,0.701198
2.885136,0.448799,0.632228
2.885136,0.577027,0.408157
2.885136,0.705255,0.147428
2.885136,0.833484,0.005640
2.885136,0.961712,0.020403
2.885136,1.089940,0.063237
2.885136,1.218169,0.059057
2.885136,1.346397,0.034516
2.885136,1.474625,0.016952
2.885136,1.602853,0.019567
2.885136,1.731082,0.039187
2.885136,1.859310,0.043656
2.885136,1.987538,0.020711
2.885136,2.115766,0.008671
2.885136,2.243995,0.029112
2.885136,2.372223,0.046254
2.885136,2.500451,0.034483
2.885136,2.628680,0.020104
2.885136,2.756908,0.027265
2.885136,2.885136,0.045616
2.885136,3.013364,0.058100
2.885136,3.141593,0.047659
3.013364,-3.141593,0.060354
3.013364,-3.013364,0.097963
3.013364,-2.885136,0.076768
3.013364,-2.756908,0.036243
3.013364,-2.628680,0.015863
3.013364,-2.500451,0.041524
3.013364,-2.372223,0.069316
3.013364,-2.243995,0.048043
3.013364,-2.115766,0.014585
3.013364,-1.987538,0.025566
3.013364,-1.859310,0.056949
3.013364,-1.731082,0.059348
3.013364,-1.602853,0.040750
3.013364,-1.474625,0.032967
3.013364,-1.346397,0.045834
3.013364,-1.218169,0.075045
3.013364,-1.089940,0.088555
3.013364,-0.961712,0.045796
3.013364,-0.833484,-0.007747
3.013364,-0.705255,0.019629
3.013364,-0.577027,0.092648
3.013364,-0.448799,0.091320
3.013364,-0.320571,0.013103
3.013364,-0.192342,-0.047676
3.013364,-0.064114,0.020839
3.013364,0.064114,0.333790
3.013364,0.192342,0.776906
3.013364,0.320571,1.013702
3.013364,0.448799,0.913995
3.013364,0.577027,0.590062
3.013364,0.705255,0.213132
3.013364,0.833484,0.008154
3.013364,0.961712,0.029496
3.013364,1.089940,0.091421
3.013364,1.218169,0.085377
3.013364,1.346397,0.049899
3.013364,1.474625,0.024506
3.013364,1.602853,0.028288
3.013364,1.731082,0.056651
3.013364,1.859310,0.063112
3.013364,1.987538,0.029942
3.013364,2.115766,0.012535
3.013364,2.243995,0.042086
3.013364,2.372223,0.066869
3.013364,2.500451,0.049851
3.013364,2.628680,0.029064
3.013364,2.756908,0.039416
3.013364,2.885136,0.065946
3.013364,3.013364,0.083994
3.013364,3.141593,0.068899
3.141593,-3.141593,0.077146
3.141593,-3.013364,0.125218
3.141593,-2.885136,0.098126
3.141593,-2.756908,0.046326
3.141593,-2.628680,0.020276
3.141593,-2.500451,0.053076
3.141593,-2.372223,0.088601
3.141593,-2.243995,0.061410
3.141593,-2.115766,0.018643
3.141593,-1.987538,0.032678
3.141593,-1.859310,0.072793
3.141593,-1.731082,0.075860
3.141593,-1.602853,0.052087
3.141593,-1.474625,0.042139
3.141593,-1.346397,0.058586
3.141593,-1.218169,0.095924
3.141593,-1.089940,0.113193
3.141593,-0.961712,0.058538
3.141593,-0.833484,-0.009902
3.141593,-0.705255,0.025090
3.141593,-0.577027,0.118424
3.141593,-0.448799,0.116727
3.141593,-0.320571,0.016749
3.141593,-0.192342,-0.060940
3.141593,-0.064114,0.026637
3.141593,0.064114,0.426657
3.141593,0.192342,0.993059
3.141593,0.320571,1.295736
3.141593,0.448799,1.168288
3.141593,0.577027,0.754230
3.141593,0.705255,0.272430
3.141593,0.833484,0.010423
3.141593,0.961712,0.037702
3.141593,1.089940,0.116856
3.141593,1.218169,0.109130
3.141593,1.346397,0.063782
3.141593,1.474625,0.031325
3.141593,1.602853,0.036158
3.141593,1.731082,0.072413
3.141593,1.859310,0.080671
3.141593,1.987538,0.038273
3.141593,2.115766,0.016023
3.141593,2.243995,0.053795
3.141593,2.372223,0.085473
3.141593,2.500451,0.063720
3.141593,2.628680,0.037150
3.141593,2.756908,0.050383
3.141593,2.885136,0.084294
3.141593,3.013364,0.107363
3.141593,3.141593,0.088068


==> data/locational_cost.txt <==
t C C0 
0.000000 0.064072 0.040000 
6.666667 0.063890 0.040000 
13.333333 0.063501 0.040000 
20.000000 0.063332 0.040000 
26.666667 0.063171 0.040000 
33.333333 0.062827 0.040000 
40.000000 0.062660 0.040000 
46.666667 0.062493 0.040000 
53.333333 0.062176 0.040000 
60.000000 0.062000 0.040000 
66.666667 0.061700 0.040000 
73.333333 0.061564 0.040000 
80.000000 0.061406 0.040000 
86.666667 0.060967 0.040000 
93.333333 0.060838 0.040000 
100.000000 0.060701 0.040000 
106.666667 0.060570 0.040000 
113.333333 0.060335 0.040000 
120.000000 0.060189 0.040000 
126.666667 0.060060 0.040000 
133.333333 0.059980 0.040000 
140.000000 0.059716 0.040000 
146.666667 0.059475 0.040000 
153.333333 0.059358 0.040000 
160.000000 0.059244 0.040000 
166.666667 0.059080 0.040000 
173.333333 0.059005 0.040000 
180.000000 0.058892 0.040000 
186.666667 0.058733 0.040000 
193.333333 0.058595 0.040000 
200.000000 0.058531 0.040000 
206.666667 0.058388 0.040000 
213.333333 0.058251 0.040000 
220.000000 0.058142 0.040000 
226.666667 0.057978 0.040000 
233.333333 0.057903 0.040000 
240.000000 0.057840 0.040000 
246.666667 0.057717 0.040000 
253.333333 0.057619 0.040000 
260.000000 0.057565 0.040000 
266.666667 0.057356 0.040000 
273.333333 0.057251 0.040000 
280.000000 0.057195 0.040000 
286.666667 0.057092 0.040000 
293.333333 0.056944 0.040000 
300.000000 0.056884 0.040000 
306.666667 0.056798 0.040000 
313.333333 0.056652 0.040000 
320.000000 0.056612 0.040000 
326.666667 0.056523 0.040000 
333.333333 0.056418 0.040000 
340.000000 0.056328 0.040000 
346.666667 0.056231 0.040000 
353.333333 0.056105 0.040000 
360.000000 0.055988 0.040000 
366.666667 0.055897 0.040000 
373.333333 0.055753 0.040000 
380.000000 0.055647 0.040000 
386.666667 0.055527 0.040000 
393.333333 0.055450 0.040000 
400.000000 0.055369 0.040000 
406.666667 0.055147 0.040000 
413.333333 0.055074 0.040000 
420.000000 0.054865 0.040000 
426.666667 0.054771 0.040000 
433.333333 0.054546 0.040000 
440.000000 0.054431 0.040000 
446.666667 0.054226 0.040000 
453.333333 0.054128 0.040000 
460.000000 0.054025 0.040000 
466.666667 0.053783 0.040000 
473.333333 0.053553 0.040000 
480.000000 0.053404 0.040000 
486.666667 0.053348 0.040000 
493.333333 0.053082 0.040000 
500.000000 0.053014 0.040000 
506.666667 0.052731 0.040000 
513.333333 0.052507 0.040000 
520.000000 0.052385 0.040000 
526.666667 0.052162 0.040000 
533.333333 0.052015 0.040000 
540.000000 0.051879 0.040000 
546.666667 0.051675 0.040000 
553.333333 0.051567 0.040000 
560.000000 0.051326 0.040000 
566.666667 0.051230 0.040000 
573.333333 0.051064 0.040000 
580.000000 0.050842 0.040000 
586.666667 0.050589 0.040000 
593.333333 0.050329 0.040000 
600.000000 0.050198 0.040000 
606.666667 0.050037 0.040000 
613.333333 0.049794 0.040000 
620.000000 0.049621 0.040000 
626.666667 0.049398 0.040000 
633.333333 0.049007 0.040000 
640.000000 0.048793 0.040000 
646.666667 0.048429 0.040000 
653.333333 0.048260 0.040000 
660.000000 0.047876 0.040000 
666.666667 0.047647 0.040000 
673.333333 0.047512 0.040000 
680.000000 0.047169 0.040000 
686.666667 0.046995 0.040000 
693.333333 0.046636 0.040000 
700.000000 0.046509 0.040000 
706.666667 0.046339 0.040000 
713.333333 0.046012 0.040000 
720.000000 0.045840 0.040000 
726.666667 0.045581 0.040000 
733.333333 0.045450 0.040000 
740.000000 0.045154 0.040000 
746.666667 0.045024 0.040000 
753.333333 0.044764 0.040000 
760.000000 0.044638 0.040000 
766.666667 0.044393 0.040000 
773.333333 0.044246 0.040000 
780.000000 0.044039 0.040000 
786.666667 0.043904 0.040000 
793.333333 0.043667 0.040000 
800.000000 0.043612 0.040000 
806.666667 0.043450 0.040000 
813.333333 0.043339 0.040000 
820.000000 0.043249 0.040000 
826.666667 0.043075 0.040000 
833.333333 0.042980 0.040000 
840.000000 0.042910 0.040000 
846.666667 0.042778 0.040000 
853.333333 0.042688 0.040000 
860.000000 0.042621 0.040000 
866.666667 0.042498 0.040000 
873.333333 0.042433 0.040000 
880.000000 0.042354 0.040000 
886.666667 0.042297 0.040000 
893.333333 0.042169 0.040000 
900.000000 0.042077 0.040000 
906.666667 0.041947 0.040000 
913.333333 0.041884 0.040000 
920.000000 0.041751 0.040000 
926.666667 0.041725 0.040000 
933.333333 0.041664 0.040000 
940.000000 0.041628 0.040000 
946.666667 0.041582 0.040000 
953.333333 0.041523 0.040000 
960.000000 0.041445 0.040000 
966.666667 0.041396 0.040000 
973.333333 0.041340 0.040000 
980.000000 0.041232 0.040000 
986.666667 0.041190 0.040000 
993.333333 0.041134 0.040000 
1000.000000 0.041054 0.040000 
1006.666667 0.041000 0.040000 
1013.333333 0.040952 0.040000 
1020.000000 0.040889 0.040000 
1026.666667 0.040853 0.040000 
1033.333333 0.040820 0.040000 
1040.000000 0.040805 0.040000 
1046.666667 0.040751 0.040000 
1053.333333 0.040726 0.040000 
1060.000000 0.040717 0.040000 
1066.666667 0.040703 0.040000 
1073.333333 0.040694 0.040000 
1080.000000 0.040684 0.040000 
1086.666667 0.040682 0.040000 
1093.333333 0.040682 0.040000 
1100.000000 0.040676 0.040000 
1106.666667 0.040662 0.040000 
1113.333333 0.040663 0.040000 
1120.000000 0.040664 0.040000 
1126.666667 0.040661 0.040000 
1133.333333 0.040659 0.040000 
1140.000000 0.040631 0.040000 
1146.666667 0.040646 0.040000 
1153.333333 0.040645 0.040000 
1160.000000 0.040646 0.040000 
1166.666667 0.040677 0.040000 
1173.333333 0.040700 0.040000 
1180.000000 0.040702 0.040000 
1186.666667 0.040789 0.040000 
1193.333333 0.040822 0.040000 
1200.000000 0.040866 0.040000 
1206.666667 0.040914 0.040000 
1213.333333 0.041009 0.040000 
1220.000000 0.041052 0.040000 
1226.666667 0.041169 0.040000 
1233.333333 0.041230 0.040000 
1240.000000 0.041354 0.040000 
1246.666667 0.041367 0.040000 
1253.333333 0.041432 0.040000 
1260.000000 0.041440 0.040000 
1266.666667 0.041463 0.040000 
1273.333333 0.041507 0.040000 
1280.000000 0.041554 0.040000 
1286.666667 0.041571 0.040000 
1293.333333 0.041664 0.040000 
1300.000000 0.041740 0.040000 
1306.666667 0.041974 0.040000 
1313.333333 0.042266 0.040000 
1320.000000 0.042465 0.040000 
1326.666667 0.042514 0.040000 
1333.333333 0.042589 0.040000 
1340.000000 0.042613 0.040000 
1346.666667 0.042667 0.040000 
1353.333333 0.042728 0.040000 
1360.000000 0.042757 0.040000 
1366.666667 0.042813 0.040000 
1373.333333 0.042860 0.040000 
1380.000000 0.042954 0.040000 
1386.666667 0.043003 0.040000 
1393.333333 0.043048 0.040000 
1400.000000 0.043091 0.040000 
1406.666667 0.043197 0.040000 
1413.333333 0.043256 0.040000 
1420.000000 0.043399 0.040000 
1426.666667 0.043451 0.040000 
1433.333333 0.043527 0.040000 
1440.000000 0.043671 0.040000 
1446.666667 0.043752 0.040000 
1453.333333 0.043953 0.040000 
1460.000000 0.044040 0.040000 
1466.666667 0.044130 0.040000 
1473.333333 0.044294 0.040000 
1480.000000 0.044358 0.040000 
1486.666667 0.044468 0.040000 
1493.333333 0.044518 0.040000 
1500.000000 0.044644 0.040000 
1506.666667 0.044724 0.040000 
1513.333333 0.044793 0.040000 
1520.000000 0.044861 0.040000 
1526.666667 0.045035 0.040000 
1533.333333 0.045229 0.040000 
1540.000000 0.045465 0.040000 
1546.666667 0.045528 0.040000 
1553.333333 0.045723 0.040000 
1560.000000 0.045813 0.040000 
1566.666667 0.045959 0.040000 
1573.333333 0.046177 0.040000 
1580.000000 0.046314 0.040000 
1586.666667 0.046439 0.040000 
1593.333333 0.046741 0.040000 
1600.000000 0.046838 0.040000 
1606.666667 0.047156 0.040000 
1613.333333 0.047236 0.040000 
1620.000000 0.047568 0.040000 
1626.666667 0.047638 0.040000 
1633.333333 0.047690 0.040000 
1640.000000 0.047839 0.040000 
1646.666667 0.047923 0.040000 
1653.333333 0.048031 0.040000 
1660.000000 0.048188 0.040000 
1666.666667 0.048373 0.040000 
1673.333333 0.048354 0.040000 
1680.000000 0.048359 0.040000 
1686.666667 0.048361 0.040000 
1693.333333 0.048360 0.040000 
1700.000000 0.048365 0.040000 


==> data/model_meanstd.txt <==
V m sinf ssup 
0.005000 0 0 0 
0.015000 0 0 0 
0.025000 0 0 0 
0.035000 0 0 0 
0.045000 0 0 0 
0.055000 0 0 0 
0.065000 0 0 0 
0.075000 0 0 0 
0.085000 0 0 0 
0.095000 0.001684 -0.018908 0.022277 
0.105000 -0.000118 -0.024031 0.023795 
0.115000 0.000181 -0.032670 0.033033 
0.125000 0.001606 -0.039185 0.042397 
0.135000 0.000574 -0.044684 0.045833 
0.145000 0.001710 -0.051198 0.054618 
0.155000 0.001830 -0.057077 0.060737 
0.165000 -0.005823 -0.068347 0.056702 
0.175000 0.004400 -0.080346 0.089146 
0.185000 -0.002967 -0.089131 0.083197 
0.195000 0.009686 -0.095596 0.114967 
0.205000 -0.000860 -0.098760 0.097041 
0.215000 -0.000251 -0.102603 0.102102 
0.225000 -0.002818 -0.100383 0.094747 
0.235000 -0.000142 -0.107095 0.106812 
0.245000 0.000616 -0.112681 0.113912 
0.255000 0.003094 -0.121860 0.128049 
0.265000 0.002462 -0.125501 0.130426 
0.275000 -0.002746 -0.128927 0.123436 
0.285000 -0.005910 -0.138663 0.126843 
0.295000 -0.001995 -0.156110 0.152121 
0.305000 0.008317 -0.170274 0.186908 
0.315000 0.009455 -0.180979 0.199889 
0.325000 -0.004223 -0.203553 0.195107 
0.335000 0.024675 -0.187563 0.236913 
0.345000 -0.007534 -0.230152 0.215085 
0.355000 0.021629 -0.215179 0.258438 
0.365000 -0.021824 -0.296932 0.253284 
0.375000 0.022501 -0.286910 0.331912 
0.385000 0.023084 -0.302707 0.348874 
0.395000 0.016261 -0.313149 0.345672 
0.405000 0.020832 -0.322399 0.364064 
0.415000 -0.081999 -0.423383 0.259386 
0.425000 0.017333 -0.328972 0.363637 
0.435000 0.005213 -0.336955 0.347382 
0.445000 0.008703 -0.337375 0.354782 
0.455000 0.001223 -0.345609 0.348056 
0.465000 0.009376 -0.348223 0.366976 
0.475000 0.012572 -0.352452 0.377596 
0.485000 -0.103366 -0.449726 0.242994 
0.495000 0.025581 -0.278588 0.329749 
0.505000 -0.030834 -0.347597 0.285929 
0.515000 -0.022984 -0.349833 0.303866 
0.525000 0.081265 -0.257001 0.419531 
0.535000 0.006911 -0.279657 0.293479 
0.545000 -0.010645 -0.285326 0.264037 
0.555000 0.010057 -0.280069 0.300183 
0.565000 -0.048364 -0.347850 0.251122 
0.575000 0.015807 -0.238824 0.270439 
0.585000 -0.030658 -0.283672 0.222356 
0.595000 0.059299 -0.187066 0.305664 
0.605000 -0.004286 -0.241407 0.232834 
0.615000 -0.001319 -0.162160 0.159521 
0.625000 -0.001865 -0.109249 0.105520 
0.635000 0.002193 -0.126462 0.130849 
0.645000 -0.007165 -0.177048 0.162719 
0.655000 -0.007140 -0.152112 0.137832 
0.665000 -0.003976 -0.172563 0.164611 
0.675000 -0.005945 -0.152042 0.140152 
0.685000 0.000707 -0.147856 0.149271 
0.695000 -0.001176 -0.138546 0.136193 
0.705000 0.024868 -0.106132 0.155867 
0.715000 -0.005037 -0.184739 0.174666 
0.725000 0.005007 -0.164424 0.174439 
0.735000 0.004292 -0.221279 0.229863 
0.745000 -0.002264 -0.219337 0.214809 
0.755000 -0.041676 -0.264965 0.181613 
0.765000 -0.008382 -0.214205 0.197441 
0.775000 0.016743 -0.178345 0.211830 
0.785000 -0.006594 -0.240857 0.227669 
0.795000 0.015718 -0.192482 0.223917 
0.805000 -0.023962 -0.227240 0.179315 
0.815000 0.025367 -0.148151 0.198886 
0.825000 -0.008041 -0.176187 0.160106 
0.835000 -0.004899 -0.155854 0.146056 
0.845000 -0.003574 -0.134924 0.127776 
0.855000 -0.000012 -0.112010 0.111986 
0.865000 -0.008168 -0.106052 0.089716 
0.875000 0.003268 -0.084433 0.090969 
0.885000 -0.000414 -0.076025 0.075196 
0.895000 -0.002906 -0.066688 0.060875 
0.905000 0.002984 -0.056415 0.062383 
0.915000 -0.002191 -0.048899 0.044518 
0.925000 0.001508 -0.037345 0.040361 
0.935000 -0.000253 -0.024695 0.024190 
0.945000 0.058394 0.035603 0.081184 
0.955000 0.055699 0.051193 0.060205 
0.965000 0.043244 0.040304 0.046185 
0.975000 0.034253 0.031414 0.037092 
0.985000 0.024489 0.021052 0.027926 
0.995000 0.005808 -0.000958 0.012575 


==> data/model_plot.txt <==
I VdotMeas VdotModel 
0.390096 0.536590 -0.001446 
0.372876 0.545244 -0.002743 
0.358327 0.544352 -0.004214 
0.350889 0.543460 -0.005633 
0.347930 0.535712 -0.006951 
0.493517 0.544352 -0.000370 
0.642474 0.546137 0.929657 
0.632138 0.536590 0.920259 
0.655810 0.544352 0.910876 
0.684537 0.547029 0.901478 
0.675948 0.536590 0.892073 
0.664975 0.545244 0.882682 
0.648577 0.546137 0.873284 
0.638179 0.537468 0.863879 
0.632775 0.546137 0.854473 
0.623651 0.546137 0.845067 
0.616275 0.538346 0.835654 
0.613069 0.547029 0.826233 
0.596794 0.547029 0.816812 
0.555409 0.547029 0.807391 
0.528758 0.538346 0.797970 
0.537861 0.547922 0.788541 
0.545937 0.547029 0.779112 
0.544806 0.538346 0.769691 
0.542217 0.547922 0.760262 
0.545238 0.548814 0.750818 
0.542751 0.539224 0.741374 
0.538683 0.548814 0.731930 
0.543327 0.547029 0.722494 
0.554855 0.539224 0.713065 
0.567287 0.547922 0.703629 
0.580931 0.547922 0.694192 
0.586006 0.539224 0.684756 
0.572074 0.547922 0.675319 
0.553129 0.547922 0.665883 
0.535272 0.538346 0.656454 
0.519819 0.547922 0.647025 
0.497257 0.547029 -0.000634 
0.465324 0.537468 -0.008063 
0.438714 0.547922 -0.014348 
0.425850 0.547029 -0.017501 
0.422850 0.538346 -0.018367 
0.424309 0.547922 -0.018170 
0.426713 0.547029 -0.017727 
0.423836 0.547029 -0.018540 
0.385513 0.521782 -0.027949 
0.339731 0.547029 -0.039205 
0.325182 0.546137 -0.042941 
0.318360 0.537468 -0.044801 
0.314826 0.546137 -0.045842 
0.318977 0.546137 -0.044968 
0.324299 0.546137 -0.043763 
0.318360 0.537468 -0.045313 
0.309771 0.546137 -0.047500 
0.314805 0.546137 -0.046266 
0.345998 0.529070 -0.038457 
0.355471 0.545244 -0.036038 
0.345341 0.546137 -0.038493 
0.345320 0.536590 -0.038392 
0.340820 0.545244 -0.039379 
0.344087 0.546137 -0.038403 
0.373883 0.537468 -0.030849 
0.404254 0.545244 -0.023223 
0.412247 0.545244 -0.021118 
0.419357 0.546137 -0.019238 
0.413973 0.536590 -0.020352 
0.416110 0.545244 -0.019650 
0.428398 0.545244 -0.016567 
0.426056 0.536590 -0.016917 
0.420775 0.545244 -0.017914 
0.417857 0.545244 -0.018333 
0.412843 0.536590 -0.019189 
0.392644 0.545244 -0.023357 
0.378095 0.545244 -0.026162 
0.361759 0.536590 -0.029247 
0.336443 0.545244 -0.034143 
0.324525 0.545244 -0.036012 
0.313798 0.545244 -0.037515 
0.299250 0.536590 -0.039691 
0.285297 0.546137 -0.041599 
0.275167 0.545244 -0.042590 
0.264441 0.544352 -0.043566 
0.254968 0.535712 -0.044158 
0.250550 0.544352 -0.043663 
0.249625 0.544352 -0.042433 
0.252584 0.544352 -0.040456 
0.262714 0.536590 -0.037250 
0.289818 0.544352 -0.031407 
0.299928 0.543460 -0.028509 
0.284969 0.535712 -0.029355 
0.277756 0.544352 -0.028878 
0.270585 0.542567 -0.028249 
0.281003 0.534833 -0.025259 
0.293805 0.543460 -0.022115 
0.288133 0.544352 -0.021124 
0.281599 0.542567 -0.020082 
0.277448 0.534833 -0.018663 
0.276564 0.543460 -0.016849 
0.277181 0.542567 -0.014858 
0.276564 -0.001756 -0.013915 
0.274160 -0.002677 -0.014088 
0.271222 -0.001785 -0.014298 
0.269146 -0.001756 -0.014448 
0.267358 -0.000892 -0.014577 
0.265016 -0.002677 -0.014746 
0.264132 -0.002677 -0.014817 
0.265036 -0.004391 -0.014769 
0.267400 -0.003570 -0.014620 
0.270646 -0.002677 -0.014407 
0.274222 -0.005354 -0.014175 
0.277797 -0.003513 -0.013945 
0.281044 -0.003570 -0.013734 
0.283695 -0.005354 -0.013567 
0.286078 -0.004391 -0.013421 
0.289921 -0.005354 -0.013174 
0.294647 -0.005354 -0.012869 
0.300565 -0.005269 -0.012483 
0.308600 -0.006247 -0.011955 
0.319018 -0.006247 -0.011271 
0.329395 -0.006148 -0.010593 
0.336279 -0.006247 -0.010151 
0.338724 -0.007139 -0.010006 
0.338128 -0.006247 -0.010063 
0.335498 -0.006148 -0.010255 
0.332580 -0.007139 -0.010468 
0.321299 -0.008031 -0.011251 
0.302887 -0.007026 -0.012536 
0.289510 -0.008031 -0.013492 
0.277325 -0.007139 -0.014378 
0.261029 -0.007904 -0.015571 
0.237851 -0.008031 -0.017292 
0.216090 -0.008031 -0.018947 
0.202137 -0.008031 -0.020041 
0.199178 -0.007904 -0.020307 
0.207192 -0.008924 -0.019738 
0.214343 -0.008031 -0.019236 
0.216994 -0.008782 -0.019075 
0.217610 -0.008924 -0.019070 
0.215535 -0.007139 -0.019266 
0.208692 -0.009660 -0.019830 
0.199774 -0.008924 -0.020564 
0.192911 -0.008924 -0.021144 
0.194719 -0.009660 -0.021051 
0.203678 -0.008924 -0.020399 
0.203391 -0.009816 -0.020468 
0.199527 -0.009816 -0.020819 
0.199856 -0.009660 -0.020842 
0.200144 -0.008924 -0.020866 
0.200719 -0.008924 -0.020865 
0.201027 -0.009660 -0.020888 
0.198048 -0.009816 -0.021173 
0.199856 -0.009660 -0.021078 
0.207603 -0.009816 -0.020512 
0.211446 -0.010539 -0.020258 
0.212946 -0.010709 -0.020190 
0.214425 -0.010709 -0.020124 
0.216788 -0.009660 -0.019984 
0.218001 -0.012493 -0.019940 
0.218597 -0.009816 -0.019944 
0.219172 -0.009660 -0.019944 
0.219747 -0.011601 -0.019948 
0.220919 -0.010709 -0.019905 
0.222090 -0.010539 -0.019860 
0.222994 -0.010709 -0.019837 
0.223590 -0.011601 -0.019839 
0.221782 -0.011601 -0.020038 
0.218823 -0.010539 -0.020328 
0.217055 -0.010709 -0.020521 
0.215596 -0.010709 -0.020690 
0.213521 -0.011417 -0.020912 
0.211405 -0.012493 -0.021143 
0.209617 -0.011601 -0.021348 
0.206350 -0.011601 -0.021675 
0.199178 -0.011417 -0.022330 
0.188739 -0.012493 -0.023271 
0.180705 -0.012493 -0.024021 
0.176821 -0.013386 -0.024423 
0.174992 -0.013173 -0.024653 
0.174088 -0.013386 -0.024803 
0.172917 -0.015170 -0.024982 
0.172609 -0.014051 -0.025088 
0.173492 -0.013386 -0.025085 
0.173821 -0.014278 -0.025131 
0.172362 -0.014051 -0.025336 
0.169958 -0.014278 -0.025626 
0.167287 -0.014278 -0.025941 
0.164328 -0.015170 -0.026286 
0.161636 -0.014930 -0.026612 
0.159560 -0.014278 -0.026882 
0.157218 -0.016063 -0.027179 
0.154567 -0.014930 -0.027509 
0.151608 -0.014278 -0.027864 
0.148053 -0.015170 -0.028277 
0.144786 -0.015170 -0.028668 
0.141806 -0.015808 -0.029037 
0.139423 -0.014278 -0.029350 
0.137676 -0.015170 -0.029602 
0.136772 -0.015808 -0.029780 
0.137964 -0.016063 -0.029763 
0.142793 -0.016063 -0.029400 
0.145484 -0.016063 -0.029238 
0.142217 -0.017564 -0.029648 
0.134779 -0.016955 -0.030464 
0.131203 -0.016955 -0.030911 
0.129107 -0.015808 -0.031215 
0.131799 -0.016955 -0.031052 
0.134203 -0.017848 -0.030922 
0.131224 -0.016686 -0.031318 
0.134224 -0.017848 -0.031128 
0.134532 -0.018740 -0.031206 
0.131265 -0.018443 -0.031641 
0.126497 -0.018740 -0.032228 
0.119942 -0.017848 -0.032997 
0.114292 -0.018443 -0.033682 
0.109257 -0.019632 -0.034315 
0.106606 -0.018740 -0.034709 
0.103915 -0.021417 -0.035116 
0.102456 -0.020199 -0.035402 
0.105168 -0.020525 -0.035253 
0.104243 -0.020525 -0.035481 
0.103051 -0.021417 -0.035740 
0.101593 -0.021077 -0.036031 
0.097421 -0.021417 -0.036611 
0.096229 -0.021417 -0.036878 
0.097154 -0.021955 -0.036921 
0.098675 -0.024094 -0.036909 
0.100154 -0.023202 -0.036903 
0.099538 -0.023202 -0.037119 
0.101366 -0.023712 -0.037073 
0.101387 -0.023202 -0.037222 
0.096599 -0.024987 -0.037899 
0.093044 -0.024987 -0.038451 
0.090065 -0.025468 -0.038947 
0.087106 -0.025879 -0.039446 
0.084763 -0.024987 -0.039876 
0.083592 -0.024094 -0.040171 
0.082688 -0.025468 -0.040439 
0.081475 -0.025879 -0.040749 
0.078804 -0.026771 -0.041230 
0.076112 -0.026346 -0.041719 
0.074037 -0.027664 -0.042142 
0.071961 -0.027664 -0.042570 
0.070174 -0.027664 -0.042967 
0.068386 -0.028103 -0.043368 
0.066310 -0.029449 -0.043812 
0.063968 -0.028103 -0.044289 
0.062180 -0.030341 -0.044705 
0.060701 -0.029859 -0.045093 
0.058954 -0.031233 -0.045516 
0.057475 -0.032126 -0.045916 
0.055975 -0.032126 -0.046322 
0.054783 -0.029859 -0.046685 
0.053920 -0.032126 -0.047009 
0.053365 -0.032126 -0.047301 
0.053385 -0.033018 -0.047525 
0.053057 -0.033372 -0.047798 
0.051577 -0.034803 -0.048222 
0.049111 -0.032126 -0.048767 
0.046810 -0.034250 -0.049293 
0.044899 -0.036588 -0.049788 
0.042967 -0.036588 -0.050294 
0.040625 -0.037480 -0.050858 
0.038241 -0.036885 -0.051434 
0.036186 -0.038372 -0.051972 
0.034090 -0.039265 -0.052524 
0.032076 -0.040157 -0.053075 
0.030535 -0.040398 -0.053570 
0.029343 -0.041942 -0.054026 
0.028111 -0.042834 -0.054495 
0.026857 -0.043727 -0.054974 
0.025706 -0.043033 -0.055443 
0.024658 -0.045511 -0.055905 
0.023610 -0.046404 -0.056377 
0.022419 -0.046545 -0.056876 
0.021145 -0.048189 -0.057394 
0.019809 -0.047424 -0.057925 
0.018473 -0.049081 -0.058461 
0.017179 -0.049973 -0.058997 
0.015925 -0.050937 -0.059539 
0.014733 -0.051758 -0.060078 
0.013562 -0.052650 -0.060619 
0.012432 -0.054449 -0.061167 
0.011363 -0.056220 -0.061719 
0.010398 -0.058005 -0.062265 
0.009452 -0.060682 -0.062824 
0.008548 -0.062353 -0.063396 
0.007706 -0.064251 -0.063970 
0.006925 -0.065866 -0.064548 
0.006226 -0.068713 -0.065127 
0.005569 -0.069606 -0.065709 
0.004993 -0.072892 -0.066295 
0.004459 -0.075852 -0.066895 
0.003904 -0.078529 -0.067512 
0.003411 -0.080796 -0.068139 
0.003000 -0.084776 -0.068771 
0.002630 -0.088346 -0.069416 
0.002322 -0.091915 -0.070071 
0.002075 -0.093091 -0.070734 
0.001870 -0.098162 -0.071407 
0.001664 -0.103516 -0.072105 
0.001500 -0.108899 -0.072833 
0.001377 -0.116009 -0.073589 
0.001274 -0.124933 -0.074381 
0.001171 -0.133857 -0.075223 
0.001069 -0.143149 -0.076122 
0.000986 -0.152597 -0.077067 
0.000945 -0.158957 -0.078043 
0.000945 -0.172229 -0.079060 
0.000925 -0.180261 -0.080123 
0.000884 -0.186182 -0.081226 
0.000863 -0.197216 -0.082358 
0.000842 -0.205247 -0.083519 
0.000822 -0.209894 -0.084706 
0.000801 -0.220418 -0.085916 
0.000781 -0.225772 -0.087137 
0.000781 -0.232911 -0.088366 
0.000781 -0.233605 -0.089601 
0.000781 -0.242727 -0.090837 
0.000760 -0.249867 -0.092082 
0.000740 -0.253436 -0.093327 
0.000740 -0.253804 -0.094560 
0.000740 -0.262360 -0.095785 
0.000740 -0.265929 -0.096999 
0.000740 -0.270391 -0.098202 
0.000740 -0.267856 -0.099388 
0.000740 -0.273068 -0.100548 
0.000740 -0.276638 -0.101687 
0.000740 -0.276638 -0.102810 
0.000740 -0.281100 -0.103911 
0.000740 -0.286454 -0.104989 
0.000740 -0.281029 -0.106043 
0.000740 -0.285562 -0.107063 
0.000740 -0.289131 -0.108057 
0.000740 -0.286298 -0.109027 
0.000740 -0.292701 -0.109970 
0.000740 -0.295378 -0.110887 
0.000740 -0.292446 -0.111778 
0.000740 -0.298055 -0.112639 
0.000740 -0.298947 -0.113469 
0.000740 -0.293324 -0.114266 
0.000740 -0.297163 -0.115028 
0.000740 -0.299840 -0.115759 
0.000740 -0.297715 -0.116465 
0.000740 -0.302517 -0.117140 
0.000740 -0.302517 -0.117783 
0.000740 -0.300350 -0.118395 
0.000740 -0.304302 -0.118977 
0.000740 -0.304302 -0.119526 
0.000740 -0.298593 -0.120042 
0.000740 -0.307871 -0.120529 
0.000740 -0.305194 -0.120986 
0.000740 -0.308764 -0.121411 
0.000740 -0.303863 -0.121807 
0.000740 -0.309656 -0.122172 
0.000740 -0.309656 -0.122506 
0.000740 -0.304741 -0.122809 
0.000740 -0.309656 -0.123080 
0.000740 -0.311441 -0.123322 
0.000740 -0.306497 -0.123533 
0.000740 -0.311441 -0.123714 
0.000740 -0.310548 -0.123864 
0.000740 -0.307375 -0.123984 
0.000740 -0.313226 -0.124075 
0.000740 -0.314118 -0.124135 
0.000740 -0.307375 -0.124166 
0.000740 -0.310548 -0.124168 
0.000740 -0.311441 -0.124141 
0.000740 -0.306497 -0.124085 
0.000740 -0.313226 -0.124000 
0.000740 -0.311441 -0.123887 
0.000740 -0.305619 -0.123746 
0.000740 -0.309656 -0.123579 
0.000740 -0.310548 -0.123384 
0.000740 -0.304741 -0.123161 
0.000740 -0.309656 -0.122913 
0.000740 -0.309656 -0.122637 
0.000740 -0.302984 -0.122337 
0.000740 -0.308764 -0.122010 
0.000740 -0.308764 -0.121658 
0.000740 -0.302106 -0.121280 
0.000740 -0.306979 -0.120879 
0.000740 -0.305194 -0.120454 
0.000740 -0.304302 -0.120007 
0.000740 -0.299472 -0.119536 
0.000740 -0.303409 -0.119041 
0.000740 -0.300732 -0.118527 
0.000740 -0.299840 -0.117992 
0.000740 -0.288933 -0.117441 
0.000740 -0.295378 -0.116872 
0.000740 -0.294486 -0.116281 
0.000740 -0.290024 -0.115674 
0.000740 -0.283664 -0.115052 
0.000740 -0.283777 -0.114418 
0.000740 -0.284669 -0.113767 
0.000740 -0.275760 -0.113102 
0.000740 -0.279315 -0.112424 
0.000740 -0.275746 -0.111733 
0.000740 -0.277530 -0.111026 
0.000740 -0.262586 -0.110313 
0.000740 -0.263252 -0.109602 
0.000740 -0.257006 -0.108889 
0.000740 -0.247657 -0.108176 
0.000740 -0.245405 -0.107465 
0.000740 -0.233804 -0.106767 
0.000740 -0.220432 -0.106087 
0.000740 -0.216848 -0.105422 
0.000740 -0.206140 -0.104774 
0.000740 -0.194964 -0.104144 
0.000740 -0.184723 -0.103540 
0.000740 -0.180261 -0.102957 
0.000740 -0.168617 -0.102388 
0.000740 -0.164198 -0.101838 
0.000740 -0.157059 -0.101307 
0.000740 -0.146662 -0.100795 
0.000740 -0.142781 -0.100302 
0.000740 -0.139211 -0.099822 
0.000740 -0.132072 -0.099356 
0.000740 -0.124707 -0.098907 
0.000740 -0.122256 -0.098473 
0.000740 -0.117794 -0.098050 
0.000740 -0.112440 -0.097642 
0.000740 -0.107142 -0.097248 
0.000740 -0.106193 -0.096862 
0.000740 -0.100839 -0.096488 
0.000740 -0.103516 -0.096116 
0.000740 -0.097269 -0.095749 
0.000740 -0.093969 -0.095395 
0.000740 -0.094592 -0.095044 
0.000740 -0.090130 -0.094701 
0.000740 -0.084309 -0.094372 
0.000740 -0.085669 -0.094051 
0.000740 -0.085669 -0.093728 
0.000740 -0.079918 -0.093412 
0.000740 -0.081207 -0.093103 
0.000740 -0.079422 -0.092796 
0.000740 -0.077637 -0.092495 
0.000740 -0.072892 -0.092203 
0.000740 -0.073175 -0.091918 
0.000740 -0.071390 -0.091637 
0.000740 -0.072283 -0.091357 
0.000740 -0.072014 -0.091073 
0.000740 -0.066036 -0.090799 
0.000740 -0.068713 -0.090534 
0.000740 -0.066929 -0.090266 
0.000740 -0.065866 -0.090000 
0.000740 -0.065144 -0.089737 
0.000740 -0.063359 -0.089481 
0.000740 -0.064110 -0.089223 
0.000740 -0.066036 -0.088959 
0.000740 -0.058005 -0.088709 
0.000740 -0.058840 -0.088471 
0.000740 -0.060682 -0.088227 
0.000740 -0.059789 -0.087981 
0.000740 -0.057084 -0.087741 
0.000740 -0.058005 -0.087504 
0.000740 -0.057112 -0.087267 
0.000740 -0.055328 -0.087034 
0.000740 -0.055328 -0.086804 
0.000740 -0.056220 -0.086573 
0.000740 -0.052650 -0.086347 
0.000740 -0.054435 -0.086125 
0.000740 -0.051815 -0.085901 
0.000740 -0.053543 -0.085679 
0.000740 -0.049081 -0.085464 
0.000740 -0.050937 -0.085252 
0.000740 -0.050866 -0.085036 
0.000740 -0.049973 -0.084824 
0.000740 -0.049180 -0.084612 
0.000740 -0.048189 -0.084404 
0.000740 -0.048189 -0.084199 
0.000740 -0.049081 -0.083992 
0.000740 -0.049180 -0.083781 
0.000740 -0.047296 -0.083572 
0.000740 -0.050866 -0.083362 
0.000740 -0.046404 -0.083153 
0.000740 -0.045667 -0.082953 
0.000740 -0.044619 -0.082757 
0.000740 -0.049081 -0.082554 
0.000740 -0.043727 -0.082353 
0.000740 -0.045667 -0.082157 
0.000740 -0.045511 -0.081957 
0.000740 -0.045511 -0.081759 
0.000740 -0.043033 -0.081564 
0.000740 -0.041942 -0.081376 
0.000740 -0.041049 -0.081194 
0.000740 -0.041049 -0.081014 
0.000740 -0.040398 -0.080833 
0.000740 -0.044619 -0.080644 
0.000740 -0.041942 -0.080453 
0.000740 -0.040398 -0.080270 
0.000740 -0.040157 -0.080090 
0.000740 -0.040157 -0.079911 
0.000740 -0.043033 -0.079725 
0.000740 -0.040157 -0.079538 
0.000740 -0.045511 -0.079346 
0.000740 -0.039520 -0.079155 
0.000740 -0.043727 -0.078967 
0.000740 -0.035695 -0.078788 
0.000740 -0.043727 -0.078610 
0.000740 -0.040398 -0.078419 
0.000740 -0.035695 -0.078246 
0.000740 -0.041049 -0.078072 
0.000740 -0.041276 -0.077884 
0.000740 -0.039265 -0.077700 
0.000740 -0.041049 -0.077518 
0.000740 -0.039265 -0.077335 
0.000740 -0.041276 -0.077150 
0.000740 -0.037480 -0.076969 
0.000740 -0.041942 -0.076787 
0.000740 -0.038372 -0.076603 
0.000740 -0.041276 -0.076419 
0.000740 -0.040157 -0.076230 
0.000740 -0.038372 -0.076050 
0.000740 -0.040157 -0.075869 
0.000740 -0.036885 -0.075689 
0.000740 -0.037480 -0.075516 
0.000740 -0.038372 -0.075340 
0.000740 -0.039265 -0.075160 
0.000740 -0.033372 -0.074990 
0.000740 -0.037480 -0.074824 
0.000740 -0.037480 -0.074649 
0.000740 -0.034803 -0.074481 
0.000740 -0.036885 -0.074312 
0.000740 -0.038372 -0.074134 
0.000740 -0.031233 -0.073971 
0.000740 -0.031233 -0.073825 
0.000740 -0.034250 -0.073669 
0.000740 -0.034803 -0.073506 
0.000740 -0.039265 -0.073331 
0.000740 -0.036885 -0.073150 
0.000740 -0.036588 -0.072975 
0.000740 -0.036588 -0.072802 
0.000740 -0.036588 -0.072628 
0.000740 -0.030738 -0.072468 
0.000740 -0.035695 -0.072308 
0.000740 -0.037480 -0.072134 
0.000740 -0.036007 -0.071958 
0.000740 -0.036588 -0.071783 
0.000740 -0.035695 -0.071611 
0.000740 -0.036007 -0.071438 
0.000740 -0.033910 -0.071269 
0.000740 -0.041049 -0.071089 
0.000740 -0.038372 -0.070898 
0.000740 -0.036007 -0.070717 
0.000740 -0.032126 -0.070552 
0.000740 -0.034250 -0.070390 
0.000740 -0.036588 -0.070218 
0.000740 -0.034803 -0.070045 
0.000740 -0.034803 -0.069877 
0.000390 -0.038372 -0.069740 
0.000041 -0.038641 -0.069592 
0.000041 -0.036588 -0.069407 
0.000041 -0.035695 -0.069231 
0.000041 -0.036007 -0.069054 
0.000041 -0.029449 -0.068893 
0.000041 -0.034803 -0.068735 
0.000041 -0.030738 -0.068574 
0.000041 -0.035695 -0.068409 
0.000041 -0.032126 -0.068243 
0.000041 -0.033910 -0.068080 
0.000041 -0.033372 -0.067913 
0.000041 -0.033910 -0.067746 
0.000041 -0.032126 -0.067583 
0.000041 -0.032494 -0.067422 
0.000041 -0.032126 -0.067260 
0.000041 -0.033910 -0.067097 
0.000041 -0.032494 -0.066930 
0.000041 -0.033910 -0.066764 
0.000041 -0.033018 -0.066598 
0.000041 -0.033018 -0.066433 
0.000041 -0.032494 -0.066269 
0.000041 -0.033018 -0.066104 
0.000041 -0.034803 -0.065934 
0.000041 -0.032126 -0.065767 
0.000041 -0.030738 -0.065608 
0.000041 -0.033018 -0.065447 
0.000041 -0.034803 -0.065276 
0.000041 -0.029449 -0.065115 
0.000041 -0.033372 -0.064955 
0.000041 -0.031233 -0.064791 
0.000041 -0.029449 -0.064638 
0.000041 -0.030738 -0.064485 
0.000041 -0.032126 -0.064325 
0.000041 -0.033018 -0.064160 
0.000041 -0.031233 -0.063997 
0.000041 -0.030738 -0.063839 
0.000041 -0.032126 -0.063678 
0.000041 -0.031233 -0.063517 
0.000041 -0.034250 -0.063348 
0.000041 -0.030341 -0.063182 
0.000041 -0.033018 -0.063021 
0.000041 -0.032126 -0.062854 
0.000041 -0.029859 -0.062695 
0.000041 -0.029449 -0.062542 
0.000041 -0.026771 -0.062398 
0.000041 -0.028556 -0.062256 
0.000041 -0.028981 -0.062107 
0.000041 -0.030341 -0.061953 
0.000041 -0.027664 -0.061804 
0.000041 -0.028981 -0.061657 
0.000041 -0.033910 -0.061494 
0.000041 -0.024987 -0.061342 
0.000041 -0.022834 -0.061217 
0.000041 -0.029449 -0.061081 
0.000041 -0.025879 -0.060938 
0.000041 -0.024590 -0.060806 
0.000041 -0.026771 -0.060672 
0.000041 -0.028556 -0.060529 
0.000041 -0.029449 -0.060378 
0.000041 -0.028981 -0.060225 
0.000041 -0.023202 -0.060088 
0.000041 -0.026771 -0.059958 
0.000041 -0.028981 -0.059812 
0.000041 -0.024987 -0.059670 
0.000041 -0.027664 -0.059532 
0.000041 -0.024094 -0.059397 
0.000041 -0.025468 -0.059266 
0.000041 -0.024094 -0.059135 
0.000041 -0.028556 -0.058997 
0.000041 -0.025468 -0.058855 
0.000041 -0.024094 -0.058724 
0.000041 -0.027664 -0.058588 
0.000041 -0.022634 -0.058452 
0.000041 -0.024094 -0.058325 
0.000041 -0.026346 -0.058191 
0.000041 -0.029449 -0.058043 
0.000041 -0.025879 -0.057897 
0.000041 -0.021077 -0.057772 
0.000041 -0.021417 -0.057659 
0.000041 -0.022310 -0.057543 
0.000041 -0.023202 -0.057423 
0.000041 -0.022834 -0.057300 
0.000041 -0.022310 -0.057179 
0.000041 -0.027664 -0.057047 
0.000041 -0.022834 -0.056912 
0.000041 -0.020525 -0.056796 
0.000041 -0.023202 -0.056680 
0.000041 -0.020199 -0.056563 
0.000041 -0.022310 -0.056449 
0.000041 -0.021417 -0.056333 
0.000041 -0.023202 -0.056214 
0.000041 -0.021077 -0.056095 
0.000041 -0.017848 -0.055990 
0.000041 -0.024094 -0.055878 
0.000041 -0.024590 -0.055747 
0.000041 -0.022310 -0.055620 
0.000041 -0.020525 -0.055506 
0.000041 -0.017848 -0.055403 
0.000041 -0.020199 -0.055300 
0.000041 -0.017848 -0.055197 
0.000041 -0.018740 -0.055099 
0.000041 -0.017564 -0.055001 
0.000041 -0.018740 -0.054903 
0.000041 -0.018740 -0.054802 
0.000041 -0.024094 -0.054687 
0.000041 -0.018443 -0.054571 
0.000041 -0.023202 -0.054458 
0.000041 -0.015170 -0.054355 
0.000041 -0.021077 -0.054256 
0.000041 -0.020525 -0.054143 
0.000041 -0.018740 -0.054037 
0.000041 -0.018740 -0.053936 
0.000041 -0.019321 -0.053832 
0.000041 -0.019632 -0.053726 
0.000041 -0.019632 -0.053620 
0.000041 -0.019632 -0.053513 
0.000041 -0.020199 -0.053404 
0.000041 -0.023202 -0.053286 
0.000041 -0.019632 -0.053170 
0.000041 -0.018443 -0.053065 
0.000041 -0.017848 -0.052966 
0.000041 -0.016063 -0.052874 
0.000041 -0.016063 -0.052787 
0.000041 -0.015808 -0.052699 
0.000041 -0.018740 -0.052604 
0.000041 -0.018740 -0.052502 
0.000041 -0.014051 -0.052412 
0.000041 -0.016955 -0.052327 
0.000041 -0.016063 -0.052237 
0.000041 -0.016955 -0.052147 
0.000041 -0.018443 -0.052049 
0.000041 -0.016063 -0.051954 
0.000041 -0.017848 -0.051862 
0.000041 -0.016063 -0.051769 
0.000041 -0.016686 -0.051678 
0.000041 -0.016955 -0.051586 
0.000041 -0.016063 -0.051495 
0.000041 -0.017564 -0.051402 
0.000041 -0.012493 -0.051319 
0.000041 -0.016063 -0.051241 
0.000041 -0.016063 -0.051152 
0.000041 -0.015808 -0.051064 
0.000041 -0.016063 -0.050976 
0.000041 -0.016955 -0.050885 
0.000041 -0.015808 -0.050794 
0.000041 -0.016955 -0.050703 
0.000041 -0.012493 -0.050622 
0.000041 -0.013386 -0.050551 
0.000041 -0.018443 -0.050463 
0.000041 -0.014278 -0.050372 
0.000041 -0.016063 -0.050288 
0.000041 -0.018740 -0.050192 
0.000041 -0.014930 -0.050098 
0.000041 -0.014278 -0.050017 
0.000041 -0.015170 -0.049935 
0.000041 -0.016955 -0.049847 
0.000041 -0.014051 -0.049760 
0.000041 -0.016063 -0.049676 
0.000041 -0.014278 -0.049592 
0.000041 -0.012295 -0.049518 
0.000041 -0.016955 -0.049436 
0.000041 -0.014278 -0.049350 
0.000041 -0.011601 -0.049278 
0.000041 -0.014930 -0.049204 
0.000041 -0.018740 -0.049110 
0.000041 -0.016063 -0.049013 
0.000041 -0.014051 -0.048929 
0.000041 -0.013386 -0.048852 
0.000041 -0.014278 -0.048775 
0.000041 -0.013386 -0.048698 
0.000041 -0.014930 -0.048618 
0.000041 -0.014278 -0.048536 
0.000041 -0.012493 -0.048462 
0.000041 -0.014278 -0.048387 
0.000041 -0.012295 -0.048313 
0.000041 -0.014278 -0.048238 
0.000041 -0.011601 -0.048166 
0.000041 -0.014051 -0.048093 
0.000041 -0.011601 -0.048021 
0.000041 -0.015170 -0.047946 
0.000041 -0.014278 -0.047864 
0.000041 -0.013173 -0.047787 
0.000041 -0.015170 -0.047707 
0.000041 -0.013386 -0.047627 
0.000041 -0.012493 -0.047554 
0.000041 -0.012295 -0.047485 
0.000041 -0.013386 -0.047412 
0.000041 -0.014278 -0.047334 
0.000041 -0.012295 -0.047259 
0.000041 -0.012493 -0.047189 
0.000041 -0.014278 -0.047114 
0.000041 -0.010709 -0.047044 
0.000041 -0.013173 -0.046976 
0.000041 -0.010709 -0.046909 
0.000041 -0.011601 -0.046846 
0.000041 -0.012493 -0.046778 
0.000041 -0.013173 -0.046706 
0.000041 -0.015170 -0.046625 
0.000041 -0.012493 -0.046547 
0.000041 -0.014051 -0.046472 
0.000041 -0.011601 -0.046399 
0.000041 -0.013386 -0.046329 
0.000041 -0.011417 -0.046258 
0.000041 -0.009816 -0.046198 
0.000041 -0.013386 -0.046132 
0.000041 -0.013386 -0.046057 
0.000041 -0.012295 -0.045984 
0.000041 -0.016063 -0.045903 
0.000041 -0.012493 -0.045823 
0.000041 -0.012295 -0.045752 
0.000041 -0.011601 -0.045684 
0.000041 -0.013386 -0.045613 
0.000041 -0.011417 -0.045542 
0.000041 -0.012493 -0.045474 
0.000041 -0.013386 -0.045401 
0.000041 -0.011601 -0.045330 
0.000041 -0.010539 -0.045267 
0.000041 -0.008031 -0.045214 
0.000041 -0.009816 -0.045163 
0.000041 -0.010539 -0.045105 
0.000041 -0.009816 -0.045047 
0.000041 -0.013386 -0.044981 
0.000041 -0.009660 -0.044915 
0.000041 -0.011601 -0.044854 
0.000041 -0.013386 -0.044783 
0.000041 -0.009816 -0.044718 
0.000041 -0.014930 -0.044647 
0.000041 -0.010709 -0.044573 
0.000041 -0.010709 -0.044512 
0.000041 -0.011417 -0.044449 
0.000041 -0.010709 -0.044385 
0.000041 -0.012493 -0.044319 
0.000041 -0.011601 -0.044250 
0.000041 -0.010539 -0.044187 
0.000041 -0.009816 -0.044128 
0.000041 -0.009816 -0.044072 
0.000041 -0.010539 -0.044014 
0.000041 -0.008924 -0.043958 
0.000041 -0.012493 -0.043897 
0.000041 -0.012493 -0.043826 
0.000041 -0.009660 -0.043762 
0.000041 -0.011601 -0.043701 
0.000041 -0.010709 -0.043637 
0.000041 -0.009816 -0.043578 
0.000041 -0.009660 -0.043522 
0.000041 -0.008924 -0.043469 
0.000041 -0.011601 -0.043410 
0.000041 -0.011417 -0.043344 
0.000041 -0.008031 -0.043287 
0.000041 -0.011601 -0.043231 
0.000041 -0.009816 -0.043170 
0.000041 -0.008782 -0.043116 
0.000041 -0.011601 -0.043057 
0.000041 -0.011601 -0.042991 
0.000041 -0.010539 -0.042927 
0.000041 -0.010709 -0.042865 
0.000041 -0.009816 -0.042807 
0.000041 -0.009816 -0.042750 
0.000041 -0.007026 -0.042702 
0.000041 -0.008924 -0.042655 
0.000041 -0.009816 -0.042602 
0.000041 -0.008031 -0.042550 
0.000041 -0.007904 -0.042504 
0.000041 -0.010709 -0.042450 
0.000041 -0.006247 -0.042402 
0.000041 -0.009660 -0.042355 
0.000041 -0.010709 -0.042296 
0.000041 -0.011601 -0.042232 
0.000041 -0.009816 -0.042171 
0.000041 -0.008782 -0.042117 
0.000041 -0.008031 -0.042068 
0.000041 -0.008924 -0.042019 
0.000041 -0.009816 -0.041965 
0.000041 -0.008782 -0.041911 
0.000041 -0.009816 -0.041857 
0.000041 -0.008924 -0.041803 
0.000041 -0.011417 -0.041744 
0.000041 -0.010709 -0.041680 
0.000041 -0.011601 -0.041615 
0.000041 -0.007139 -0.041561 
0.000041 -0.005269 -0.041525 
0.000041 -0.009816 -0.041481 
0.000041 -0.009816 -0.041425 
0.000041 -0.007904 -0.041373 
0.000041 -0.010709 -0.041319 
0.000041 -0.009816 -0.041259 
0.000041 -0.007139 -0.041210 
0.000062 -0.012295 -0.041152 
0.000082 -0.011601 -0.041081 
0.000082 -0.009816 -0.041019 
0.000103 -0.008031 -0.040966 
0.000123 -0.010539 -0.040911 
0.000144 -0.008924 -0.040852 
0.000164 -0.008031 -0.040802 
0.000164 -0.011417 -0.040745 
0.000185 -0.008031 -0.040687 
0.000226 -0.008031 -0.040638 
0.000267 -0.009816 -0.040583 
0.000308 -0.007026 -0.040531 
0.000370 -0.008924 -0.040481 
0.000411 -0.008924 -0.040426 
0.000411 -0.008782 -0.040375 
0.000370 -0.010709 -0.040320 
0.000329 -0.009816 -0.040263 
0.000432 -0.008031 -0.040205 
0.000555 -0.007026 -0.040153 
0.000678 -0.008031 -0.040101 
0.000740 -0.008031 -0.040050 
0.000596 -0.006247 -0.040018 
0.000349 -0.007904 -0.039992 
0.000185 -0.008924 -0.039954 
0.000164 -0.007139 -0.039908 
0.000144 -0.007026 -0.039868 
0.000123 -0.008031 -0.039825 
0.000123 -0.007139 -0.039781 
0.000123 -0.008031 -0.039737 
0.000123 -0.007904 -0.039690 
0.000123 -0.007139 -0.039646 
0.000144 -0.008031 -0.039601 
0.000164 -0.008924 -0.039550 
0.000164 -0.010539 -0.039493 
0.000164 -0.007139 -0.039441 
0.000164 -0.010709 -0.039389 
0.000164 -0.007139 -0.039336 
0.000185 -0.006148 -0.039296 
0.000205 -0.007139 -0.039256 
0.000205 -0.005354 -0.039219 
0.000205 -0.008782 -0.039178 
0.000185 -0.008031 -0.039129 
0.000205 -0.009816 -0.039076 
0.000267 -0.008782 -0.039017 
0.000308 -0.005354 -0.038973 
0.000349 -0.007139 -0.038934 
0.000411 -0.007139 -0.038889 
0.000473 -0.008782 -0.038838 
0.000534 -0.008924 -0.038782 
0.000596 -0.007139 -0.038731 
0.000658 -0.008924 -0.038680 
0.000740 -0.005269 -0.038633 
0.000801 -0.007139 -0.038593 
0.000863 -0.008031 -0.038545 
0.000945 -0.008031 -0.038493 
0.001048 -0.007026 -0.038442 
0.001110 -0.007139 -0.038396 
0.001110 -0.009816 -0.038347 
0.001027 -0.008782 -0.038297 
0.000904 -0.003570 -0.038268 
0.000842 -0.008031 -0.038238 
0.000842 -0.007139 -0.038193 
0.000884 -0.007026 -0.038149 
0.000904 -0.007139 -0.038106 
0.000904 -0.008031 -0.038062 
0.000904 -0.007026 -0.038017 
0.000945 -0.008031 -0.037970 
0.001069 -0.008031 -0.037916 
0.001171 -0.009816 -0.037857 
0.001212 -0.005354 -0.037810 
0.001233 -0.004391 -0.037780 
0.001212 -0.010709 -0.037737 
0.001233 -0.008924 -0.037678 
0.001295 -0.006148 -0.037630 
0.001480 -0.008924 -0.037574 
0.001706 -0.011601 -0.037500 
0.001788 -0.003513 -0.037451 
0.001788 -0.008031 -0.037417 
0.001788 -0.007139 -0.037372 
0.001829 -0.007139 -0.037328 
0.001808 -0.006148 -0.037290 
0.001767 -0.005354 -0.037258 
0.001788 -0.007139 -0.037220 
0.001767 -0.009660 -0.037172 
0.001726 -0.006247 -0.037127 
0.001932 -0.008031 -0.037073 
0.002343 -0.005354 -0.037009 
0.002610 -0.006148 -0.036959 
0.002671 -0.006247 -0.036918 
0.002836 -0.007139 -0.036869 
0.003164 -0.005354 -0.036813 
0.003370 -0.005269 -0.036769 
0.003391 -0.011601 -0.036718 
0.003206 -0.008924 -0.036669 
0.003000 -0.006148 -0.036637 
0.003082 -0.004462 -0.036600 
0.003637 -0.005354 -0.036539 
0.004397 -0.005269 -0.036462 
0.004747 -0.006247 -0.036408 
0.004212 -0.008031 -0.036397 
0.003329 -0.005354 -0.036410 
0.003021 -0.005269 -0.036397 
0.003288 -0.002677 -0.036358 
0.003658 -0.007139 -0.036307 
0.003863 -0.005354 -0.036258 
0.003966 -0.006148 -0.036218 
0.003760 -0.005354 -0.036196 
0.003493 -0.003570 -0.036185 
0.003432 -0.007026 -0.036158 
0.003432 -0.005354 -0.036121 
0.003555 -0.005354 -0.036082 
0.003802 -0.008031 -0.036028 
0.004151 -0.003513 -0.035974 
0.004706 -0.006247 -0.035913 
0.005343 -0.005354 -0.035842 
0.006123 0.000878 -0.035783 
0.007665 -0.007139 -0.035675 
0.010172 -0.003570 -0.035497 
0.013028 -0.005354 -0.035305 
0.015103 -0.010539 -0.035137 
0.016213 -0.005354 -0.035026 
0.016213 -0.006247 -0.034992 
0.015966 -0.002635 -0.034981 
0.016665 -0.003570 -0.034922 
0.017857 -0.003570 -0.034832 
0.018432 -0.005354 -0.034773 
0.018144 -0.004391 -0.034761 
0.017775 -0.003570 -0.034760 
0.017549 -0.003513 -0.034752 
0.018062 -0.004462 -0.034699 
0.019809 0.001785 -0.034590 
0.023035 -0.005354 -0.034391 
0.028213 -0.002635 -0.034066 
0.033433 -0.002677 -0.033744 
0.037440 -0.001785 -0.033495 
0.044447 -0.001756 -0.033070 
0.053365 -0.003570 -0.032524 
0.059694 0.005354 -0.032149 
0.058153 -0.000892 -0.032253 
0.053283 -0.003513 -0.032534 
0.054002 -0.002677 -0.032474 
0.054043 -0.003570 -0.032454 
0.048207 0.000892 -0.032795 
0.044652 -0.003513 -0.032999 
0.045289 -0.004462 -0.032939 
0.045967 -0.000892 -0.032884 
0.055420 0.002677 -0.032326 
0.077140 0.036885 -0.031118 
0.104510 0.074068 -0.029695 
0.117662 0.086561 -0.029236 
0.117168 0.091023 -0.029685 
0.113840 0.088700 -0.030331 
0.105291 0.084776 -0.031318 
0.102990 0.089238 -0.031890 
0.087291 0.074068 -0.033352 
0.075249 0.052693 -0.034487 
0.087661 0.063359 -0.033931 
0.104469 0.087453 -0.033121 
0.116799 0.092213 -0.032661 
0.131511 0.100839 -0.032020 
0.159910 0.120471 -0.030335 
0.175609 0.130288 -0.029604 
0.157793 0.120316 -0.031535 
0.138518 0.123148 -0.033593 
0.130196 0.119579 -0.034788 
0.148053 0.124933 -0.033843 
0.165006 0.137880 -0.032945 
0.153026 0.132072 -0.034524 
0.157423 0.135245 -0.034683 
0.166896 0.137427 -0.034378 
0.176657 0.140104 -0.034014 
0.215268 0.159736 -0.030882 
0.238755 0.163348 -0.029077 
0.220898 0.154382 -0.031380 
0.202137 0.155274 -0.033791 
0.197657 0.149920 -0.034769 
0.200596 0.145784 -0.034972 
0.204439 0.155274 -0.035076 
0.206206 0.158844 -0.035405 
0.224062 0.169552 -0.033969 
0.243440 0.196720 -0.032326 
0.240501 0.215064 -0.033257 
0.226837 0.213279 -0.035483 
0.225069 0.226665 -0.036345 
0.241714 0.230092 -0.034976 
0.251865 0.241835 -0.034344 
0.275414 0.255221 -0.031917 
0.281064 0.256439 -0.031762 
0.263208 0.261467 -0.034793 
0.254269 0.265037 -0.036663 
0.247735 0.267714 -0.038236 
0.262324 0.267856 -0.036826 
0.269475 0.282885 -0.036424 
0.268591 0.278423 -0.037182 
0.247221 0.275760 -0.041031 
0.199712 0.253436 -0.048812 
0.198253 0.260575 -0.049747 
0.249913 0.285562 -0.042475 
0.281373 0.285420 -0.038029 
0.280756 0.295378 -0.038699 
0.287537 0.298947 -0.038122 
0.286345 0.296270 -0.038868 
0.291709 0.293324 -0.038467 
0.266701 0.287346 -0.043374 
0.225008 0.271284 -0.051210 
0.221083 0.262360 -0.052488 
0.231481 0.259952 -0.051222 
0.247241 0.264145 -0.048920 
0.272187 0.283777 -0.044830 
0.297729 0.295959 -0.040479 
0.289119 0.298055 -0.042579 
0.279297 0.296270 -0.044934 
0.265571 0.283777 -0.048061 
0.260187 0.291568 -0.049586 
0.274407 0.292701 -0.047231 
0.256838 0.281100 -0.051184 
0.220898 0.254683 -0.058808 
0.217035 0.252544 -0.060037 
0.220282 0.245405 -0.059822 
0.209288 0.243620 -0.062476 
0.207233 0.227458 -0.063312 
0.206370 0.224880 -0.063884 
0.219747 0.229342 -0.061492 
0.246214 0.256439 -0.056297 
0.264338 0.270391 -0.052778 
0.271735 0.287346 -0.051518 
0.271735 0.291808 -0.051854 
0.269660 0.288055 -0.052640 
0.289633 0.300732 -0.048515 
0.317066 0.308764 -0.042603 
0.309976 0.296837 -0.044462 
0.298346 0.305194 -0.047367 
0.328943 0.315903 -0.040544 
0.345895 0.319472 -0.036779 
0.333669 0.311767 -0.039830 
0.318792 0.315010 -0.043518 
0.312833 0.318580 -0.045114 
0.302743 0.305194 -0.047690 
0.278968 0.296837 -0.053516 
0.281023 0.303409 -0.053219 
0.292284 0.312333 -0.050702 
0.294647 0.307871 -0.050292 
0.286695 0.294202 -0.052357 
0.303956 0.309656 -0.048304 
0.355368 0.327504 -0.035828 
0.394924 0.326696 -0.026126 
0.403267 0.330181 -0.024095 
0.381280 0.296270 -0.029587 
0.363711 0.256439 -0.033980 
0.355019 0.247189 -0.036166 
0.340409 0.238266 -0.039822 
0.341601 0.235362 -0.039547 
0.365108 0.250759 -0.033703 
0.377027 0.250759 -0.030733 
0.368704 0.268607 -0.032812 
0.355615 0.279273 -0.036077 
0.336587 0.273068 -0.040821 
0.307141 0.240050 -0.048164 
0.273831 0.215956 -0.056467 
0.256036 0.189695 -0.060893 
0.267379 0.170445 -0.058044 
0.309853 0.184723 -0.047405 
0.357053 0.212387 -0.035577 
0.386500 0.216041 -0.028193 
0.394000 0.226665 -0.026288 
0.384198 0.222203 -0.028690 
0.378814 0.208817 -0.029987 
0.362170 0.212528 -0.034080 
0.316388 0.195431 -0.045426 
0.293435 0.185615 -0.051085 
0.290126 0.182938 -0.051842 
0.277325 0.153688 -0.054965 
0.267215 0.143673 -0.057421 
0.268386 0.154382 -0.057060 
0.279010 0.162413 -0.054340 
0.297421 0.176521 -0.049683 
0.309011 0.184723 -0.046722 
0.307880 0.184723 -0.046911 
0.328409 0.183547 -0.041751 
0.327237 0.177584 -0.041949 
0.281845 0.126718 -0.053056 
0.258029 0.099947 -0.058870 
0.256242 0.088700 -0.059247 
0.252420 0.066929 -0.060137 
0.264030 0.058897 -0.057224 
0.289633 0.064988 -0.050872 
0.323826 0.069606 -0.042442 
0.352019 0.079422 -0.035522 
0.357320 0.083430 -0.034191 
0.338272 0.082991 -0.038778 
0.295736 0.068713 -0.049114 
0.253488 0.043727 -0.059442 
0.234111 0.022834 -0.064188 
0.229631 0.006247 -0.065280 
0.229919 -0.002677 -0.065208 
0.238816 0.019632 -0.063007 
0.262920 0.021955 -0.057060 
0.287866 0.014278 -0.050931 
0.305661 0.025879 -0.046568 
0.306237 0.023202 -0.046411 
0.288996 0.016686 -0.050607 
0.278290 0.013386 -0.053214 
0.275598 0.008924 -0.053865 
0.278845 0.027664 -0.053056 
0.282996 0.044789 -0.052012 
0.294606 0.061574 -0.049137 
0.330258 0.072892 -0.040423 
0.348937 0.080314 -0.035859 
0.333155 0.064251 -0.039625 
0.317682 0.041942 -0.043332 
0.300729 0.035129 -0.047414 
0.280551 0.026771 -0.052295 
0.269249 0.028556 -0.055025 
0.265098 0.009816 -0.056020 
0.263639 0.009660 -0.056368 
0.267790 0.015170 -0.055344 
0.277016 0.048189 -0.053070 
0.294257 0.059789 -0.048838 
0.321895 0.080796 -0.042102 
0.350416 0.102624 -0.035189 
0.361101 0.114225 -0.032569 
0.343265 0.109777 -0.036753 
0.330525 0.100839 -0.039722 
0.338313 0.074068 -0.037798 
0.354670 0.068501 -0.033859 
0.384650 0.061574 -0.026736 
0.424412 0.063359 -0.017404 
0.460331 0.066036 -0.009075 
0.463351 0.059719 -0.008368 
0.489551 0.056220 -0.002374 
0.516593 0.059789 0.346666 
0.512175 0.066036 0.345582 
0.546389 0.056206 0.344522 
0.547560 0.057112 0.343538 
0.534183 0.058005 0.342547 
0.545505 0.064988 0.341479 
0.553478 0.067821 0.340326 
0.542402 0.071390 0.339127 
0.509113 0.082099 0.337806 
0.496003 0.082552 -0.000893 
0.490907 0.078529 -0.002029 
0.460701 0.083884 -0.008793 
0.460475 0.090456 -0.008824 
0.640727 0.087453 0.330521 
0.800082 0.071390 0.329153 
0.747149 0.066036 0.327970 
0.631994 0.060597 0.326871 
0.655029 0.061574 0.325810 
0.721381 0.060682 0.324758 
0.695551 0.058840 0.323720 
0.676277 0.063359 0.322660 
0.667071 0.066036 0.321545 
0.663208 0.058005 0.320477 
0.660803 0.051815 0.319524 
0.663434 0.049973 0.318641 
0.670811 0.054435 0.317742 
0.680571 0.054435 0.316804 
0.689756 0.064110 0.315775 
0.698346 0.082099 0.314507 
0.705743 0.095485 0.312977 
0.712853 0.102624 0.311271 
0.722922 0.076405 0.309719 
0.724710 0.058897 0.308544 
0.726230 0.049973 0.307606 
0.742012 0.047296 0.306768 
0.752533 0.047424 0.305946 
0.785226 0.049081 0.305109 
0.805692 0.051758 0.304240 
0.792890 0.067623 0.303203 
0.776492 0.074068 0.301973 
0.755677 0.074960 0.300690 
0.746183 0.083430 0.299315 
0.742936 0.090130 0.297808 
0.751238 0.089238 0.296264 
0.760752 0.082991 0.294781 
0.761389 0.072014 0.293436 
0.761163 0.064251 0.292253 
0.750519 0.063359 0.291154 
0.746430 0.055328 0.290124 
0.786294 0.056220 0.289156 
0.822562 0.076745 0.288011 
0.854146 0.088700 0.286574 
0.711538 0.104409 0.284899 
0.568848 0.119579 0.282970 
0.816953 0.119437 0.280895 
1.000000 0.110655 0.278897 
0.917066 0.094592 0.277130 
0.859386 0.082991 0.275601 
0.831131 0.076405 0.274217 
0.781239 0.078529 0.272873 
0.775074 0.091915 0.271405 
0.824761 0.115046 0.269607 
0.783808 0.134749 0.267440 
0.646995 0.150812 0.264981 
0.591000 0.161521 0.262291 
0.608569 0.162470 0.259479 
0.761780 0.156167 0.256712 
0.890291 0.143673 0.254130 
0.911682 0.131180 0.251764 
0.826138 0.129976 0.249497 
0.660125 0.138319 0.247168 
0.583027 0.141888 0.244755 
0.574479 0.140996 0.242319 
0.806802 0.137880 0.239899 
0.995746 0.139211 0.237494 
0.846296 0.133857 0.235142 
0.813048 0.117681 0.232960 
0.956005 0.116009 0.230931 
0.984609 0.116009 0.228933 
0.925778 0.118559 0.226897 
0.904346 0.131180 0.224730 
0.929888 0.143673 0.222363 
0.912031 0.155274 0.219789 
0.890578 0.160713 0.217046 
0.866783 0.168660 0.214187 
0.850776 0.170445 0.211267 
0.846625 0.168660 0.208347 
0.841549 0.158079 0.205511 
0.835631 0.145458 0.202875 
0.833597 0.135642 0.200455 
0.831522 0.132072 0.198150 
0.827350 0.139636 0.195790 
0.836248 0.147243 0.193301 
0.847241 0.144566 0.190788 
0.848433 0.138758 0.188329 
0.848741 0.133857 0.185962 
0.848187 0.126718 0.183718 
0.842289 0.124041 0.181559 
0.832816 0.120316 0.179438 
0.826015 0.119579 0.177356 
0.829323 0.118687 0.175304 
0.832015 0.116009 0.173283 
0.825213 0.111533 0.171308 
0.824967 0.111548 0.169372 
0.830330 0.112440 0.167443 
0.833309 0.107086 0.165552 
0.838385 0.101873 0.163739 
0.840501 0.104409 0.161948 
0.841714 0.104409 0.160150 
0.843522 0.101873 0.158360 
0.839371 0.100839 0.156600 
0.837008 0.100839 0.154863 
0.839453 0.099238 0.153127 
0.839803 0.099054 0.151405 
0.838036 0.095485 0.149730 
0.837440 0.097269 0.148070 
0.837768 0.096604 0.146388 
0.839597 0.098162 0.144697 
0.839330 0.099054 0.142999 
0.836700 0.099947 0.141285 
0.832878 0.100995 0.139541 
0.827186 0.099947 0.137796 
0.827658 0.102624 0.136052 
0.832960 0.104409 0.134269 
0.832323 0.105386 0.132448 
0.825049 0.107086 0.130604 
0.822665 0.108870 0.128744 
0.822028 0.107142 0.126869 
0.817138 0.107978 0.125002 
0.812987 0.108870 0.123135 
0.812042 0.108870 0.121260 
0.810480 0.107142 0.119385 
0.809350 0.111548 0.117487 
0.813500 0.109763 0.115581 
0.815268 0.107142 0.113698 
0.812062 0.108870 0.111823 
0.809555 0.108870 0.109948 
0.809432 0.106193 0.108096 
0.805795 0.104508 0.106267 
0.809535 0.105301 0.104446 
0.813583 0.106193 0.102625 
0.808178 0.106193 0.100796 
0.804212 0.106264 0.098952 
0.802527 0.110655 0.097069 
0.801603 0.104508 0.095202 
0.803370 0.107086 0.093365 
0.808856 0.107086 0.091521 
0.807808 0.108870 0.089661 
0.804274 0.107142 0.087786 
0.803966 0.107978 0.085919 
0.801788 0.106193 0.084075 
0.798151 0.102751 0.082261 
0.792438 0.102624 0.080479 
0.788904 0.099054 0.078742 
0.788267 0.093969 0.077067 
0.785575 0.092808 0.075445 
0.786931 0.091023 0.073862 
0.795007 0.087822 0.072310 
0.798849 0.088346 0.070781 
0.791678 0.088346 0.069259 
0.785328 0.083430 0.067769 
0.784280 0.080314 0.066347 
0.781157 0.076745 0.064995 
0.775876 0.078529 0.063657 
0.775568 0.078161 0.062297 
0.774396 0.075852 0.060960 
0.767944 0.074960 0.059662 
0.763177 0.074960 0.058371 
0.761718 0.066744 0.057141 
0.762848 0.067821 0.055973 
0.761595 0.066036 0.054820 
0.760033 0.064251 0.053698 
0.759293 0.065866 0.052569 
0.755451 0.063359 0.051447 
0.752450 0.062467 0.050363 
0.751402 0.064251 0.049272 
0.751916 0.059719 0.048196 
0.753683 0.060682 0.047151 
0.754505 0.058897 0.046122 
0.750252 0.056220 0.045130 
0.749635 0.055328 0.044162 
0.750457 0.056220 0.043194 
0.746491 0.054435 0.042241 
0.742340 0.051758 0.041327 
0.737265 0.049180 0.040451 
0.734450 0.050866 0.039582 
0.731121 0.047296 0.038737 
0.727176 0.044789 0.037938 
0.722901 0.049081 0.037123 
0.719264 0.045511 0.036309 
0.714805 0.046404 0.035517 
0.708887 0.044789 0.034726 
0.703791 0.042834 0.033965 
0.706052 0.042834 0.033227 
0.712997 0.040398 0.032505 
0.710819 0.041049 0.031798 
0.700750 0.041049 0.031091 
0.694010 0.041049 0.030384 
0.691935 0.039520 0.029685 
0.681147 0.039265 0.029001 
0.676790 0.038372 0.028332 
0.676790 0.036885 0.027679 
0.665612 0.037480 0.027034 
0.660824 0.035695 0.026404 
0.650858 0.036007 0.025781 
0.647652 0.035695 0.025159 
0.655317 0.034803 0.024552 
0.663906 0.035695 0.023945 
0.672187 0.032494 0.023353 
0.675290 0.033018 0.022784 
0.676009 0.032126 0.022223 
0.665756 0.032494 0.021662 
0.657351 0.032126 0.021101 
0.653303 0.029449 0.020571 
0.643974 0.030341 0.020056 
0.625501 0.029449 0.019541 
0.609411 0.028981 0.019034 
0.606206 0.029449 0.018527 
0.602384 0.028556 0.018028 
0.594185 0.028103 0.017536 
0.586911 0.028556 0.017044 
0.581095 0.027664 0.016560 
0.579965 0.028103 0.016076 
0.578527 0.026771 0.015599 
0.570328 0.024987 0.015154 
0.560464 0.023202 0.014739 
0.558923 0.022834 0.014339 
0.560177 0.024094 0.013932 
0.556642 0.023202 0.013525 
0.549080 0.022834 0.013125 
0.537881 0.023202 0.012725 
0.535601 0.023202 0.012326 
0.535087 0.019321 0.011957 
0.527093 0.023202 0.011588 
0.518484 0.022310 0.011196 
0.512874 0.020199 0.010827 
0.513696 0.018740 0.010489 
0.515155 0.019632 0.010159 
0.513819 0.019321 0.009821 
0.505846 0.020525 0.009475 
0.495161 0.018740 -0.000044 
0.491113 0.018740 -0.000078 
0.488955 0.017564 -0.000094 
0.487003 0.016063 -0.000106 
0.486160 0.018740 -0.000109 
0.480653 0.017564 -0.000147 
0.469783 0.017848 -0.000222 
0.457783 0.014278 -0.000300 
0.447529 0.014930 -0.000361 
0.438200 0.015170 -0.000411 
0.434008 0.015170 -0.000422 
0.434070 0.014930 -0.000404 
0.436104 0.014278 -0.000375 
0.444365 0.014278 -0.000311 
0.450283 0.015170 -0.000265 
0.450591 0.014051 -0.000250 
0.451248 0.013386 -0.000235 
0.452481 0.012493 -0.000218 
0.449399 0.012295 -0.000222 
0.438775 0.010709 -0.000257 
0.424597 0.012493 -0.000303 
0.410788 0.011417 -0.000342 
0.401212 0.012493 -0.000359 
0.396507 0.011601 -0.000355 
0.394883 0.008031 -0.000342 
0.397966 0.010539 -0.000314 
0.401890 0.010709 -0.000283 
0.383828 0.007139 -0.000319 
0.375527 0.010539 -0.000323 
0.395746 0.008031 -0.000250 
0.423117 0.007904 -0.000171 
0.447508 0.010709 -0.000107 
0.441221 0.007139 -0.000111 
0.441714 0.008924 -0.000101 
0.476400 0.006148 -0.000037 
0.492346 0.003570 -0.000011 
0.477715 0.006247 -0.000031 
0.460742 0.005354 -0.000052 
0.444036 0.004391 -0.000069 
0.428583 0.006247 -0.000082 
0.416747 0.004462 -0.000089 
0.404007 0.004391 -0.000095 
0.390938 0.002677 -0.000102 
0.377602 0.005354 -0.000106 
0.370841 0.004462 -0.000101 
0.363465 0.003513 -0.000097 
0.365560 0.004462 -0.000085 
0.395233 0.005269 -0.000056 
0.408178 0.001785 -0.000043 
0.395582 0.003570 -0.000044 
0.384589 0.001785 -0.000043 
0.371807 0.001756 -0.000044 
0.358122 0.002677 -0.000043 
0.352204 0.001785 -0.000039 
0.354320 0.001756 -0.000034 
0.360875 0.002677 -0.000026 
0.370389 0.003570 -0.000017 
0.378116 0.000892 -0.000011 
0.379575 0.000000 -0.000010 
0.371232 0.001785 -0.000008 
0.354875 0.000892 -0.000006 
0.336731 0.000878 -0.000004 
0.323682 0.000000 -0.000003 
0.317456 0.000892 -0.000002 
0.310593 -0.000892 -0.000002 
0.303483 0.000000 -0.000003 
0.299949 0.000000 -0.000003 
0.297565 -0.000892 -0.000005 
0.294606 0.000000 -0.000007 
0.292818 -0.000892 -0.000009 
0.291914 0.000892 -0.000009 
0.290743 -0.001756 -0.000011 
0.288976 -0.001785 -0.000018 
0.286613 0.000000 -0.000022 
0.284249 -0.000878 -0.000024 
0.283078 -0.001785 -0.000030 
0.283078 -0.000892 -0.000035 
0.282791 -0.001756 -0.000041 
0.282503 -0.001785 -0.000049 
0.279832 -0.000892 -0.000055 
0.280777 -0.001756 -0.000060 
0.283510 -0.001785 -0.000067 
0.279934 -0.002677 -0.000078 
0.273996 -0.001785 -0.000090 
0.267523 -0.000878 -0.000099 
0.262858 -0.000892 -0.000105 
0.268016 -0.000892 -0.000106 
0.274961 -0.001785 -0.000109 
0.287496 -0.000878 -0.000107 
0.308867 -0.001785 -0.000100 
0.321340 -0.000892 -0.000098 
0.326703 -0.001785 -0.000099 


==> data/phi_gaussian.txt <==
x,y,z
-3.1416,-3.1416,1.5024e-85
-3.1416,-3.0134,4.0218e-82
-3.1416,-2.8851,7.7486e-79
-3.1416,-2.7569,1.0745e-75
-3.1416,-2.6287,1.0725e-72
-3.1416,-2.5005,7.7044e-70
-3.1416,-2.3722,3.9836e-67
-3.1416,-2.244,1.4825e-64
-3.1416,-2.1158,3.9709e-62
-3.1416,-1.9875,7.6555e-60
-3.1416,-1.8593,1.0623e-57
-3.1416,-1.7311,1.0609e-55
-3.1416,-1.6029,7.6263e-54
-3.1416,-1.4746,3.9457e-52
-3.1416,-1.3464,1.4693e-50
-3.1416,-1.2182,3.9382e-49
-3.1416,-1.0899,7.5972e-48
-3.1416,-0.96171,1.0549e-46
-3.1416,-0.83348,1.0542e-45
-3.1416,-0.70526,7.5827e-45
-3.1416,-0.57703,3.9257e-44
-3.1416,-0.4488,1.4628e-43
-3.1416,-0.32057,3.9232e-43
-3.1416,-0.19234,7.5731e-43
-3.1416,-0.064114,1.0522e-42
-3.1416,0.064114,1.0522e-42
-3.1416,0.19234,7.5731e-43
-3.1416,0.32057,3.9232e-43
-3.1416,0.4488,1.4628e-43
-3.1416,0.57703,3.9257e-44
-3.1416,0.70526,7.5827e-45
-3.1416,0.83348,1.0542e-45
-3.1416,0.96171,1.0549e-46
-3.1416,1.0899,7.5972e-48
-3.1416,1.2182,3.9382e-49
-3.1416,1.3464,1.4693e-50
-3.1416,1.4746,3.9457e-52
-3.1416,1.6029,7.6263e-54
-3.1416,1.7311,1.0609e-55
-3.1416,1.8593,1.0623e-57
-3.1416,1.9875,7.6555e-60
-3.1416,2.1158,3.9709e-62
-3.1416,2.244,1.4825e-64
-3.1416,2.3722,3.9836e-67
-3.1416,2.5005,7.7044e-70
-3.1416,2.6287,1.0725e-72
-3.1416,2.7569,1.0745e-75
-3.1416,2.8851,7.7486e-79
-3.1416,3.0134,4.0218e-82
-3.1416,3.1416,1.5024e-85
-3.0134,-3.1416,4.0218e-82
-3.0134,-3.0134,1.0766e-78
-3.0134,-2.8851,2.0742e-75
-3.0134,-2.7569,2.8763e-72
-3.0134,-2.6287,2.8708e-69
-3.0134,-2.5005,2.0623e-66
-3.0134,-2.3722,1.0663e-63
-3.0134,-2.244,3.9684e-61
-3.0134,-2.1158,1.063e-58
-3.0134,-1.9875,2.0493e-56
-3.0134,-1.8593,2.8435e-54
-3.0134,-1.7311,2.8399e-52
-3.0134,-1.6029,2.0414e-50
-3.0134,-1.4746,1.0562e-48
-3.0134,-1.3464,3.9332e-47
-3.0134,-1.2182,1.0542e-45
-3.0134,-1.0899,2.0337e-44
-3.0134,-0.96171,2.8237e-43
-3.0134,-0.83348,2.8219e-42
-3.0134,-0.70526,2.0298e-41
-3.0134,-0.57703,1.0508e-40
-3.0134,-0.4488,3.9157e-40
-3.0134,-0.32057,1.0502e-39
-3.0134,-0.19234,2.0272e-39
-3.0134,-0.064114,2.8165e-39
-3.0134,0.064114,2.8165e-39
-3.0134,0.19234,2.0272e-39
-3.0134,0.32057,1.0502e-39
-3.0134,0.4488,3.9157e-40
-3.0134,0.57703,1.0508e-40
-3.0134,0.70526,2.0298e-41
-3.0134,0.83348,2.8219e-42
-3.0134,0.96171,2.8237e-43
-3.0134,1.0899,2.0337e-44
-3.0134,1.2182,1.0542e-45
-3.0134,1.3464,3.9332e-47
-3.0134,1.4746,1.0562e-48
-3.0134,1.6029,2.0414e-50
-3.0134,1.7311,2.8399e-52
-3.0134,1.8593,2.8435e-54
-3.0134,1.9875,2.0493e-56
-3.0134,2.1158,1.063e-58
-3.0134,2.244,3.9684e-61
-3.0134,2.3722,1.0663e-63
-3.0134,2.5005,2.0623e-66
-3.0134,2.6287,2.8708e-69
-3.0134,2.7569,2.8763e-72
-3.0134,2.8851,2.0742e-75
-3.0134,3.0134,1.0766e-78
-3.0134,3.1416,4.0218e-82
-2.8851,-3.1416,7.7486e-79
-2.8851,-3.0134,2.0742e-75
-2.8851,-2.8851,3.9963e-72
-2.8851,-2.7569,5.5417e-69
-2.8851,-2.6287,5.5311e-66
-2.8851,-2.5005,3.9734e-63
-2.8851,-2.3722,2.0545e-60
-2.8851,-2.244,7.6457e-58
-2.8851,-2.1158,2.048e-55
-2.8851,-1.9875,3.9482e-53
-2.8851,-1.8593,5.4786e-51
-2.8851,-1.7311,5.4716e-49
-2.8851,-1.6029,3.9332e-47
-2.8851,-1.4746,2.035e-45
-2.8851,-1.3464,7.5779e-44
-2.8851,-1.2182,2.0311e-42
-2.8851,-1.0899,3.9182e-41
-2.8851,-0.96171,5.4403e-40
-2.8851,-0.83348,5.4369e-39
-2.8851,-0.70526,3.9107e-38
-2.8851,-0.57703,2.0246e-37
-2.8851,-0.4488,7.5442e-37
-2.8851,-0.32057,2.0233e-36
-2.8851,-0.19234,3.9057e-36
-2.8851,-0.064114,5.4265e-36
-2.8851,0.064114,5.4265e-36
-2.8851,0.19234,3.9057e-36
-2.8851,0.32057,2.0233e-36
-2.8851,0.4488,7.5442e-37
-2.8851,0.57703,2.0246e-37
-2.8851,0.70526,3.9107e-38
-2.8851,0.83348,5.4369e-39
-2.8851,0.96171,5.4403e-40
-2.8851,1.0899,3.9182e-41
-2.8851,1.2182,2.0311e-42
-2.8851,1.3464,7.5779e-44
-2.8851,1.4746,2.035e-45
-2.8851,1.6029,3.9332e-47
-2.8851,1.7311,5.4716e-49
-2.8851,1.8593,5.4786e-51
-2.8851,1.9875,3.9482e-53
-2.8851,2.1158,2.048e-55
-2.8851,2.244,7.6457e-58
-2.8851,2.3722,2.0545e-60
-2.8851,2.5005,3.9734e-63
-2.8851,2.6287,5.5311e-66
-2.8851,2.7569,5.5417e-69
-2.8851,2.8851,3.9963e-72
-2.8851,3.0134,2.0742e-75
-2.8851,3.1416,7.7486e-79
-2.7569,-3.1416,1.0745e-75
-2.7569,-3.0134,2.8763e-72
-2.7569,-2.8851,5.5417e-69
-2.7569,-2.7569,7.6848e-66
-2.7569,-2.6287,7.6701e-63
-2.7569,-2.5005,5.51e-60
-2.7569,-2.3722,2.849e-57
-2.7569,-2.244,1.0602e-54
-2.7569,-2.1158,2.8399e-52
-2.7569,-1.9875,5.4751e-50
-2.7569,-1.8593,7.5972e-48
-2.7569,-1.7311,7.5876e-46
-2.7569,-1.6029,5.4542e-44
-2.7569,-1.4746,2.8219e-42
-2.7569,-1.3464,1.0508e-40
-2.7569,-1.2182,2.8165e-39
-2.7569,-1.0899,5.4334e-38
-2.7569,-0.96171,7.5442e-37
-2.7569,-0.83348,7.5394e-36
-2.7569,-0.70526,5.423e-35
-2.7569,-0.57703,2.8076e-34
-2.7569,-0.4488,1.0462e-33
-2.7569,-0.32057,2.8058e-33
-2.7569,-0.19234,5.4162e-33
-2.7569,-0.064114,7.525e-33
-2.7569,0.064114,7.525e-33
-2.7569,0.19234,5.4162e-33
-2.7569,0.32057,2.8058e-33
-2.7569,0.4488,1.0462e-33
-2.7569,0.57703,2.8076e-34
-2.7569,0.70526,5.423e-35
-2.7569,0.83348,7.5394e-36
-2.7569,0.96171,7.5442e-37
-2.7569,1.0899,5.4334e-38
-2.7569,1.2182,2.8165e-39
-2.7569,1.3464,1.0508e-40
-2.7569,1.4746,2.8219e-42
-2.7569,1.6029,5.4542e-44
-2.7569,1.7311,7.5876e-46
-2.7569,1.8593,7.5972e-48
-2.7569,1.9875,5.4751e-50
-2.7569,2.1158,2.8399e-52
-2.7569,2.244,1.0602e-54
-2.7569,2.3722,2.849e-57
-2.7569,2.5005,5.51e-60
-2.7569,2.6287,7.6701e-63
-2.7569,2.7569,7.6848e-66
-2.7569,2.8851,5.5417e-69
-2.7569,3.0134,2.8763e-72
-2.7569,3.1416,1.0745e-75
-2.6287,-3.1416,1.0725e-72
-2.6287,-3.0134,2.8708e-69
-2.6287,-2.8851,5.5311e-66
-2.6287,-2.7569,7.6701e-63
-2.6287,-2.6287,7.6555e-60
-2.6287,-2.5005,5.4995e-57
-2.6287,-2.3722,2.8435e-54
-2.6287,-2.244,1.0582e-51
-2.6287,-2.1158,2.8345e-49
-2.6287,-1.9875,5.4646e-47
-2.6287,-1.8593,7.5827e-45
-2.6287,-1.7311,7.5731e-43
-2.6287,-1.6029,5.4438e-41
-2.6287,-1.4746,2.8165e-39
-2.6287,-1.3464,1.0488e-37
-2.6287,-1.2182,2.8112e-36
-2.6287,-1.0899,5.423e-35
-2.6287,-0.96171,7.5298e-34
-2.6287,-0.83348,7.525e-33
-2.6287,-0.70526,5.4127e-32
-2.6287,-0.57703,2.8022e-31
-2.6287,-0.4488,1.0442e-30
-2.6287,-0.32057,2.8004e-30
-2.6287,-0.19234,5.4058e-30
-2.6287,-0.064114,7.5107e-30
-2.6287,0.064114,7.5107e-30
-2.6287,0.19234,5.4058e-30
-2.6287,0.32057,2.8004e-30
-2.6287,0.4488,1.0442e-30
-2.6287,0.57703,2.8022e-31
-2.6287,0.70526,5.4127e-32
-2.6287,0.83348,7.525e-33
-2.6287,0.96171,7.5298e-34
-2.6287,1.0899,5.423e-35
-2.6287,1.2182,2.8112e-36
-2.6287,1.3464,1.0488e-37
-2.6287,1.4746,2.8165e-39
-2.6287,1.6029,5.4438e-41
-2.6287,1.7311,7.5731e-43
-2.6287,1.8593,7.5827e-45
-2.6287,1.9875,5.4646e-47
-2.6287,2.1158,2.8345e-49
-2.6287,2.244,1.0582e-51
-2.6287,2.3722,2.8435e-54
-2.6287,2.5005,5.4995e-57
-2.6287,2.6287,7.6555e-60
-2.6287,2.7569,7.6701e-63
-2.6287,2.8851,5.5311e-66
-2.6287,3.0134,2.8708e-69
-2.6287,3.1416,1.0725e-72
-2.5005,-3.1416,7.7044e-70
-2.5005,-3.0134,2.0623e-66
-2.5005,-2.8851,3.9734e-63
-2.5005,-2.7569,5.51e-60
-2.5005,-2.6287,5.4995e-57
-2.5005,-2.5005,3.9507e-54
-2.5005,-2.3722,2.0427e-51
-2.5005,-2.244,7.6021e-49
-2.5005,-2.1158,2.0363e-46
-2.5005,-1.9875,3.9257e-44
-2.5005,-1.8593,5.4473e-42
-2.5005,-1.7311,5.4403e-40
-2.5005,-1.6029,3.9107e-38
-2.5005,-1.4746,2.0233e-36
-2.5005,-1.3464,7.5346e-35
-2.5005,-1.2182,2.0195e-33
-2.5005,-1.0899,3.8958e-32
-2.5005,-0.96171,5.4093e-31
-2.5005,-0.83348,5.4058e-30
-2.5005,-0.70526,3.8884e-29
-2.5005,-0.57703,2.0131e-28
-2.5005,-0.4488,7.5011e-28
-2.5005,-0.32057,2.0118e-27
-2.5005,-0.19234,3.8834e-27
-2.5005,-0.064114,5.3955e-27
-2.5005,0.064114,5.3955e-27
-2.5005,0.19234,3.8834e-27
-2.5005,0.32057,2.0118e-27
-2.5005,0.4488,7.5011e-28
-2.5005,0.57703,2.0131e-28
-2.5005,0.70526,3.8884e-29
-2.5005,0.83348,5.4058e-30
-2.5005,0.96171,5.4093e-31
-2.5005,1.0899,3.8958e-32
-2.5005,1.2182,2.0195e-33
-2.5005,1.3464,7.5346e-35
-2.5005,1.4746,2.0233e-36
-2.5005,1.6029,3.9107e-38
-2.5005,1.7311,5.4403e-40
-2.5005,1.8593,5.4473e-42
-2.5005,1.9875,3.9257e-44
-2.5005,2.1158,2.0363e-46
-2.5005,2.244,7.6021e-49
-2.5005,2.3722,2.0427e-51
-2.5005,2.5005,3.9507e-54
-2.5005,2.6287,5.4995e-57
-2.5005,2.7569,5.51e-60
-2.5005,2.8851,3.9734e-63
-2.5005,3.0134,2.0623e-66
-2.5005,3.1416,7.7044e-70
-2.3722,-3.1416,3.9836e-67
-2.3722,-3.0134,1.0663e-63
-2.3722,-2.8851,2.0545e-60
-2.3722,-2.7569,2.849e-57
-2.3722,-2.6287,2.8435e-54
-2.3722,-2.5005,2.0427e-51
-2.3722,-2.3722,1.0562e-48
-2.3722,-2.244,3.9307e-46
-2.3722,-2.1158,1.0529e-43
-2.3722,-1.9875,2.0298e-41
-2.3722,-1.8593,2.8165e-39
-2.3722,-1.7311,2.8129e-37
-2.3722,-1.6029,2.022e-35
-2.3722,-1.4746,1.0462e-33
-2.3722,-1.3464,3.8958e-32
-2.3722,-1.2182,1.0442e-30
-2.3722,-1.0899,2.0143e-29
-2.3722,-0.96171,2.7969e-28
-2.3722,-0.83348,2.7951e-27
-2.3722,-0.70526,2.0105e-26
-2.3722,-0.57703,1.0409e-25
-2.3722,-0.4488,3.8785e-25
-2.3722,-0.32057,1.0402e-24
-2.3722,-0.19234,2.0079e-24
-2.3722,-0.064114,2.7898e-24
-2.3722,0.064114,2.7898e-24
-2.3722,0.19234,2.0079e-24
-2.3722,0.32057,1.0402e-24
-2.3722,0.4488,3.8785e-25
-2.3722,0.57703,1.0409e-25
-2.3722,0.70526,2.0105e-26
-2.3722,0.83348,2.7951e-27
-2.3722,0.96171,2.7969e-28
-2.3722,1.0899,2.0143e-29
-2.3722,1.2182,1.0442e-30
-2.3722,1.3464,3.8958e-32
-2.3722,1.4746,1.0462e-33
-2.3722,1.6029,2.022e-35
-2.3722,1.7311,2.8129e-37
-2.3722,1.8593,2.8165e-39
-2.3722,1.9875,2.0298e-41
-2.3722,2.1158,1.0529e-43
-2.3722,2.244,3.9307e-46
-2.3722,2.3722,1.0562e-48
-2.3722,2.5005,2.0427e-51
-2.3722,2.6287,2.8435e-54
-2.3722,2.7569,2.849e-57
-2.3722,2.8851,2.0545e-60
-2.3722,3.0134,1.0663e-63
-2.3722,3.1416,3.9836e-67
-2.244,-3.1416,1.4825e-64
-2.244,-3.0134,3.9684e-61
-2.244,-2.8851,7.6457e-58
-2.244,-2.7569,1.0602e-54
-2.244,-2.6287,1.0582e-51
-2.244,-2.5005,7.6021e-49
-2.244,-2.3722,3.9307e-46
-2.244,-2.244,1.4628e-43
-2.244,-2.1158,3.9182e-41
-2.244,-1.9875,7.5538e-39
-2.244,-1.8593,1.0482e-36
-2.244,-1.7311,1.0468e-34
-2.244,-1.6029,7.525e-33
-2.244,-1.4746,3.8933e-31
-2.244,-1.3464,1.4498e-29
-2.244,-1.2182,3.8859e-28
-2.244,-1.0899,7.4963e-27
-2.244,-0.96171,1.0409e-25
-2.244,-0.83348,1.0402e-24
-2.244,-0.70526,7.482e-24
-2.244,-0.57703,3.8735e-23
-2.244,-0.4488,1.4434e-22
-2.244,-0.32057,3.8711e-22
-2.244,-0.19234,7.4725e-22
-2.244,-0.064114,1.0382e-21
-2.244,0.064114,1.0382e-21
-2.244,0.19234,7.4725e-22
-2.244,0.32057,3.8711e-22
-2.244,0.4488,1.4434e-22
-2.244,0.57703,3.8735e-23
-2.244,0.70526,7.482e-24
-2.244,0.83348,1.0402e-24
-2.244,0.96171,1.0409e-25
-2.244,1.0899,7.4963e-27
-2.244,1.2182,3.8859e-28
-2.244,1.3464,1.4498e-29
-2.244,1.4746,3.8933e-31
-2.244,1.6029,7.525e-33
-2.244,1.7311,1.0468e-34
-2.244,1.8593,1.0482e-36
-2.244,1.9875,7.5538e-39
-2.244,2.1158,3.9182e-41
-2.244,2.244,1.4628e-43
-2.244,2.3722,3.9307e-46
-2.244,2.5005,7.6021e-49
-2.244,2.6287,1.0582e-51
-2.244,2.7569,1.0602e-54
-2.244,2.8851,7.6457e-58
-2.244,3.0134,3.9684e-61
-2.244,3.1416,1.4825e-64
-2.1158,-3.1416,3.9709e-62
-2.1158,-3.0134,1.063e-58
-2.1158,-2.8851,2.048e-55
-2.1158,-2.7569,2.8399e-52
-2.1158,-2.6287,2.8345e-49
-2.1158,-2.5005,2.0363e-46
-2.1158,-2.3722,1.0529e-43
-2.1158,-2.244,3.9182e-41
-2.1158,-2.1158,1.0495e-38
-2.1158,-1.9875,2.0233e-36
-2.1158,-1.8593,2.8076e-34
-2.1158,-1.7311,2.804e-32
-2.1158,-1.6029,2.0156e-30
-2.1158,-1.4746,1.0428e-28
-2.1158,-1.3464,3.8834e-27
-2.1158,-1.2182,1.0409e-25
-2.1158,-1.0899,2.0079e-24
-2.1158,-0.96171,2.788e-23
-2.1158,-0.83348,2.7862e-22
-2.1158,-0.70526,2.0041e-21
-2.1158,-0.57703,1.0375e-20
-2.1158,-0.4488,3.8662e-20
-2.1158,-0.32057,1.0369e-19
-2.1158,-0.19234,2.0016e-19
-2.1158,-0.064114,2.7809e-19
-2.1158,0.064114,2.7809e-19
-2.1158,0.19234,2.0016e-19
-2.1158,0.32057,1.0369e-19
-2.1158,0.4488,3.8662e-20
-2.1158,0.57703,1.0375e-20
-2.1158,0.70526,2.0041e-21
-2.1158,0.83348,2.7862e-22
-2.1158,0.96171,2.788e-23
-2.1158,1.0899,2.0079e-24
-2.1158,1.2182,1.0409e-25
-2.1158,1.3464,3.8834e-27
-2.1158,1.4746,1.0428e-28
-2.1158,1.6029,2.0156e-30
-2.1158,1.7311,2.804e-32
-2.1158,1.8593,2.8076e-34
-2.1158,1.9875,2.0233e-36
-2.1158,2.1158,1.0495e-38
-2.1158,2.244,3.9182e-41
-2.1158,2.3722,1.0529e-43
-2.1158,2.5005,2.0363e-46
-2.1158,2.6287,2.8345e-49
-2.1158,2.7569,2.8399e-52
-2.1158,2.8851,2.048e-55
-2.1158,3.0134,1.063e-58
-2.1158,3.1416,3.9709e-62
-1.9875,-3.1416,7.6555e-60
-1.9875,-3.0134,2.0493e-56
-1.9875,-2.8851,3.9482e-53
-1.9875,-2.7569,5.4751e-50
-1.9875,-2.6287,5.4646e-47
-1.9875,-2.5005,3.9257e-44
-1.9875,-2.3722,2.0298e-41
-1.9875,-2.244,7.5538e-39
-1.9875,-2.1158,2.0233e-36
-1.9875,-1.9875,3.9008e-34
-1.9875,-1.8593,5.4127e-32
-1.9875,-1.7311,5.4058e-30
-1.9875,-1.6029,3.8859e-28
-1.9875,-1.4746,2.0105e-26
-1.9875,-1.3464,7.4868e-25
-1.9875,-1.2182,2.0067e-23
-1.9875,-1.0899,3.8711e-22
-1.9875,-0.96171,5.3749e-21
-1.9875,-0.83348,5.3715e-20
-1.9875,-0.70526,3.8637e-19
-1.9875,-0.57703,2.0003e-18
-1.9875,-0.4488,7.4535e-18
-1.9875,-0.32057,1.999e-17
-1.9875,-0.19234,3.8588e-17
-1.9875,-0.064114,5.3613e-17
-1.9875,0.064114,5.3613e-17
-1.9875,0.19234,3.8588e-17
-1.9875,0.32057,1.999e-17
-1.9875,0.4488,7.4535e-18
-1.9875,0.57703,2.0003e-18
-1.9875,0.70526,3.8637e-19
-1.9875,0.83348,5.3715e-20
-1.9875,0.96171,5.3749e-21
-1.9875,1.0899,3.8711e-22
-1.9875,1.2182,2.0067e-23
-1.9875,1.3464,7.4868e-25
-1.9875,1.4746,2.0105e-26
-1.9875,1.6029,3.8859e-28
-1.9875,1.7311,5.4058e-30
-1.9875,1.8593,5.4127e-32
-1.9875,1.9875,3.9008e-34
-1.9875,2.1158,2.0233e-36
-1.9875,2.244,7.5538e-39
-1.9875,2.3722,2.0298e-41
-1.9875,2.5005,3.9257e-44
-1.9875,2.6287,5.4646e-47
-1.9875,2.7569,5.4751e-50
-1.9875,2.8851,3.9482e-53
-1.9875,3.0134,2.0493e-56
-1.9875,3.1416,7.6555e-60
-1.8593,-3.1416,1.0623e-57
-1.8593,-3.0134,2.8435e-54
-1.8593,-2.8851,5.4786e-51
-1.8593,-2.7569,7.5972e-48
-1.8593,-2.6287,7.5827e-45
-1.8593,-2.5005,5.4473e-42
-1.8593,-2.3722,2.8165e-39
-1.8593,-2.244,1.0482e-36
-1.8593,-2.1158,2.8076e-34
-1.8593,-1.9875,5.4127e-32
-1.8593,-1.8593,7.5107e-30
-1.8593,-1.7311,7.5011e-28
-1.8593,-1.6029,5.3921e-26
-1.8593,-1.4746,2.7898e-24
-1.8593,-1.3464,1.0389e-22
-1.8593,-1.2182,2.7844e-21
-1.8593,-1.0899,5.3715e-20
-1.8593,-0.96171,7.4583e-19
-1.8593,-0.83348,7.4535e-18
-1.8593,-0.70526,5.3613e-17
-1.8593,-0.57703,2.7756e-16
-1.8593,-0.4488,1.0343e-15
-1.8593,-0.32057,2.7738e-15
-1.8593,-0.19234,5.3544e-15
-1.8593,-0.064114,7.4393e-15
-1.8593,0.064114,7.4393e-15
-1.8593,0.19234,5.3544e-15
-1.8593,0.32057,2.7738e-15
-1.8593,0.4488,1.0343e-15
-1.8593,0.57703,2.7756e-16
-1.8593,0.70526,5.3613e-17
-1.8593,0.83348,7.4535e-18
-1.8593,0.96171,7.4583e-19
-1.8593,1.0899,5.3715e-20
-1.8593,1.2182,2.7844e-21
-1.8593,1.3464,1.0389e-22
-1.8593,1.4746,2.7898e-24
-1.8593,1.6029,5.3921e-26
-1.8593,1.7311,7.5011e-28
-1.8593,1.8593,7.5107e-30
-1.8593,1.9875,5.4127e-32
-1.8593,2.1158,2.8076e-34
-1.8593,2.244,1.0482e-36
-1.8593,2.3722,2.8165e-39
-1.8593,2.5005,5.4473e-42
-1.8593,2.6287,7.5827e-45
-1.8593,2.7569,7.5972e-48
-1.8593,2.8851,5.4786e-51
-1.8593,3.0134,2.8435e-54
-1.8593,3.1416,1.0623e-57
-1.7311,-3.1416,1.0609e-55
-1.7311,-3.0134,2.8399e-52
-1.7311,-2.8851,5.4716e-49
-1.7311,-2.7569,7.5876e-46
-1.7311,-2.6287,7.5731e-43
-1.7311,-2.5005,5.4403e-40
-1.7311,-2.3722,2.8129e-37
-1.7311,-2.244,1.0468e-34
-1.7311,-2.1158,2.804e-32
-1.7311,-1.9875,5.4058e-30
-1.7311,-1.8593,7.5011e-28
-1.7311,-1.7311,7.4916e-26
-1.7311,-1.6029,5.3852e-24
-1.7311,-1.4746,2.7862e-22
-1.7311,-1.3464,1.0375e-20
-1.7311,-1.2182,2.7809e-19
-1.7311,-1.0899,5.3647e-18
-1.7311,-0.96171,7.4488e-17
-1.7311,-0.83348,7.444e-16
-1.7311,-0.70526,5.3544e-15
-1.7311,-0.57703,2.7721e-14
-1.7311,-0.4488,1.0329e-13
-1.7311,-0.32057,2.7703e-13
-1.7311,-0.19234,5.3476e-13
-1.7311,-0.064114,7.4298e-13
-1.7311,0.064114,7.4298e-13
-1.7311,0.19234,5.3476e-13
-1.7311,0.32057,2.7703e-13
-1.7311,0.4488,1.0329e-13
-1.7311,0.57703,2.7721e-14
-1.7311,0.70526,5.3544e-15
-1.7311,0.83348,7.444e-16
-1.7311,0.96171,7.4488e-17
-1.7311,1.0899,5.3647e-18
-1.7311,1.2182,2.7809e-19
-1.7311,1.3464,1.0375e-20
-1.7311,1.4746,2.7862e-22
-1.7311,1.6029,5.3852e-24
-1.7311,1.7311,7.4916e-26
-1.7311,1.8593,7.5011e-28
-1.7311,1.9875,5.4058e-30
-1.7311,2.1158,2.804e-32
-1.7311,2.244,1.0468e-34
-1.7311,2.3722,2.8129e-37
-1.7311,2.5005,5.4403e-40
-1.7311,2.6287,7.5731e-43
-1.7311,2.7569,7.5876e-46
-1.7311,2.8851,5.4716e-49
-1.7311,3.0134,2.8399e-52
-1.7311,3.1416,1.0609e-55
-1.6029,-3.1416,7.6263e-54
-1.6029,-3.0134,2.0414e-50
-1.6029,-2.8851,3.9332e-47
-1.6029,-2.7569,5.4542e-44
-1.6029,-2.6287,5.4438e-41
-1.6029,-2.5005,3.9107e-38
-1.6029,-2.3722,2.022e-35
-1.6029,-2.244,7.525e-33
-1.6029,-2.1158,2.0156e-30
-1.6029,-1.9875,3.8859e-28
-1.6029,-1.8593,5.3921e-26
-1.6029,-1.7311,5.3852e-24
-1.6029,-1.6029,3.8711e-22
-1.6029,-1.4746,2.0028e-20
-1.6029,-1.3464,7.4583e-19
-1.6029,-1.2182,1.999e-17
-1.6029,-1.0899,3.8563e-16
-1.6029,-0.96171,5.3544e-15
-1.6029,-0.83348,5.351e-14
-1.6029,-0.70526,3.849e-13
-1.6029,-0.57703,1.9927e-12
-1.6029,-0.4488,7.4251e-12
-1.6029,-0.32057,1.9914e-11
-1.6029,-0.19234,3.8441e-11
-1.6029,-0.064114,5.3408e-11
-1.6029,0.064114,5.3408e-11
-1.6029,0.19234,3.8441e-11
-1.6029,0.32057,1.9914e-11
-1.6029,0.4488,7.4251e-12
-1.6029,0.57703,1.9927e-12
-1.6029,0.70526,3.849e-13
-1.6029,0.83348,5.351e-14
-1.6029,0.96171,5.3544e-15
-1.6029,1.0899,3.8563e-16
-1.6029,1.2182,1.999e-17
-1.6029,1.3464,7.4583e-19
-1.6029,1.4746,2.0028e-20
-1.6029,1.6029,3.8711e-22
-1.6029,1.7311,5.3852e-24
-1.6029,1.8593,5.3921e-26
-1.6029,1.9875,3.8859e-28
-1.6029,2.1158,2.0156e-30
-1.6029,2.244,7.525e-33
-1.6029,2.3722,2.022e-35
-1.6029,2.5005,3.9107e-38
-1.6029,2.6287,5.4438e-41
-1.6029,2.7569,5.4542e-44
-1.6029,2.8851,3.9332e-47
-1.6029,3.0134,2.0414e-50
-1.6029,3.1416,7.6263e-54
-1.4746,-3.1416,3.9457e-52
-1.4746,-3.0134,1.0562e-48
-1.4746,-2.8851,2.035e-45
-1.4746,-2.7569,2.8219e-42
-1.4746,-2.6287,2.8165e-39
-1.4746,-2.5005,2.0233e-36
-1.4746,-2.3722,1.0462e-33
-1.4746,-2.244,3.8933e-31
-1.4746,-2.1158,1.0428e-28
-1.4746,-1.9875,2.0105e-26
-1.4746,-1.8593,2.7898e-24
-1.4746,-1.7311,2.7862e-22
-1.4746,-1.6029,2.0028e-20
-1.4746,-1.4746,1.0362e-18
-1.4746,-1.3464,3.8588e-17
-1.4746,-1.2182,1.0343e-15
-1.4746,-1.0899,1.9952e-14
-1.4746,-0.96171,2.7703e-13
-1.4746,-0.83348,2.7685e-12
-1.4746,-0.70526,1.9914e-11
-1.4746,-0.57703,1.031e-10
-1.4746,-0.4488,3.8416e-10
-1.4746,-0.32057,1.0303e-09
-1.4746,-0.19234,1.9889e-09
-1.4746,-0.064114,2.7633e-09
-1.4746,0.064114,2.7633e-09
-1.4746,0.19234,1.9889e-09
-1.4746,0.32057,1.0303e-09
-1.4746,0.4488,3.8416e-10
-1.4746,0.57703,1.031e-10
-1.4746,0.70526,1.9914e-11
-1.4746,0.83348,2.7685e-12
-1.4746,0.96171,2.7703e-13
-1.4746,1.0899,1.9952e-14
-1.4746,1.2182,1.0343e-15
-1.4746,1.3464,3.8588e-17
-1.4746,1.4746,1.0362e-18
-1.4746,1.6029,2.0028e-20
-1.4746,1.7311,2.7862e-22
-1.4746,1.8593,2.7898e-24
-1.4746,1.9875,2.0105e-26
-1.4746,2.1158,1.0428e-28
-1.4746,2.244,3.8933e-31
-1.4746,2.3722,1.0462e-33
-1.4746,2.5005,2.0233e-36
-1.4746,2.6287,2.8165e-39
-1.4746,2.7569,2.8219e-42
-1.4746,2.8851,2.035e-45
-1.4746,3.0134,1.0562e-48
-1.4746,3.1416,3.9457e-52
-1.3464,-3.1416,1.4693e-50
-1.3464,-3.0134,3.9332e-47
-1.3464,-2.8851,7.5779e-44
-1.3464,-2.7569,1.0508e-40
-1.3464,-2.6287,1.0488e-37
-1.3464,-2.5005,7.5346e-35
-1.3464,-2.3722,3.8958e-32
-1.3464,-2.244,1.4498e-29
-1.3464,-2.1158,3.8834e-27
-1.3464,-1.9875,7.4868e-25
-1.3464,-1.8593,1.0389e-22
-1.3464,-1.7311,1.0375e-20
-1.3464,-1.6029,7.4583e-19
-1.3464,-1.4746,3.8588e-17
-1.3464,-1.3464,1.437e-15
-1.3464,-1.2182,3.8514e-14
-1.3464,-1.0899,7.4298e-13
-1.3464,-0.96171,1.0316e-11
-1.3464,-0.83348,1.031e-10
-1.3464,-0.70526,7.4157e-10
-1.3464,-0.57703,3.8392e-09
-1.3464,-0.4488,1.4306e-08
-1.3464,-0.32057,3.8367e-08
-1.3464,-0.19234,7.4062e-08
-1.3464,-0.064114,1.029e-07
-1.3464,0.064114,1.029e-07
-1.3464,0.19234,7.4062e-08
-1.3464,0.32057,3.8367e-08
-1.3464,0.4488,1.4306e-08
-1.3464,0.57703,3.8392e-09
-1.3464,0.70526,7.4157e-10
-1.3464,0.83348,1.031e-10
-1.3464,0.96171,1.0316e-11
-1.3464,1.0899,7.4298e-13
-1.3464,1.2182,3.8514e-14
-1.3464,1.3464,1.437e-15
-1.3464,1.4746,3.8588e-17
-1.3464,1.6029,7.4583e-19
-1.3464,1.7311,1.0375e-20
-1.3464,1.8593,1.0389e-22
-1.3464,1.9875,7.4868e-25
-1.3464,2.1158,3.8834e-27
-1.3464,2.244,1.4498e-29
-1.3464,2.3722,3.8958e-32
-1.3464,2.5005,7.5346e-35
-1.3464,2.6287,1.0488e-37
-1.3464,2.7569,1.0508e-40
-1.3464,2.8851,7.5779e-44
-1.3464,3.0134,3.9332e-47
-1.3464,3.1416,1.4693e-50
-1.2182,-3.1416,3.9382e-49
-1.2182,-3.0134,1.0542e-45
-1.2182,-2.8851,2.0311e-42
-1.2182,-2.7569,2.8165e-39
-1.2182,-2.6287,2.8112e-36
-1.2182,-2.5005,2.0195e-33
-1.2182,-2.3722,1.0442e-30
-1.2182,-2.244,3.8859e-28
-1.2182,-2.1158,1.0409e-25
-1.2182,-1.9875,2.0067e-23
-1.2182,-1.8593,2.7844e-21
-1.2182,-1.7311,2.7809e-19
-1.2182,-1.6029,1.999e-17
-1.2182,-1.4746,1.0343e-15
-1.2182,-1.3464,3.8514e-14
-1.2182,-1.2182,1.0323e-12
-1.2182,-1.0899,1.9914e-11
-1.2182,-0.96171,2.765e-10
-1.2182,-0.83348,2.7633e-09
-1.2182,-0.70526,1.9876e-08
-1.2182,-0.57703,1.029e-07
-1.2182,-0.4488,3.8343e-07
-1.2182,-0.32057,1.0283e-06
-1.2182,-0.19234,1.9851e-06
-1.2182,-0.064114,2.758e-06
-1.2182,0.064114,2.758e-06
-1.2182,0.19234,1.9851e-06
-1.2182,0.32057,1.0283e-06
-1.2182,0.4488,3.8343e-07
-1.2182,0.57703,1.029e-07
-1.2182,0.70526,1.9876e-08
-1.2182,0.83348,2.7633e-09
-1.2182,0.96171,2.765e-10
-1.2182,1.0899,1.9914e-11
-1.2182,1.2182,1.0323e-12
-1.2182,1.3464,3.8514e-14
-1.2182,1.4746,1.0343e-15
-1.2182,1.6029,1.999e-17
-1.2182,1.7311,2.7809e-19
-1.2182,1.8593,2.7844e-21
-1.2182,1.9875,2.0067e-23
-1.2182,2.1158,1.0409e-25
-1.2182,2.244,3.8859e-28
-1.2182,2.3722,1.0442e-30
-1.2182,2.5005,2.0195e-33
-1.2182,2.6287,2.8112e-36
-1.2182,2.7569,2.8165e-39
-1.2182,2.8851,2.0311e-42
-1.2182,3.0134,1.0542e-45
-1.2182,3.1416,3.9382e-49
-1.0899,-3.1416,7.5972e-48
-1.0899,-3.0134,2.0337e-44
-1.0899,-2.8851,3.9182e-41
-1.0899,-2.7569,5.4334e-38
-1.0899,-2.6287,5.423e-35
-1.0899,-2.5005,3.8958e-32
-1.0899,-2.3722,2.0143e-29
-1.0899,-2.244,7.4963e-27
-1.0899,-2.1158,2.0079e-24
-1.0899,-1.9875,3.8711e-22
-1.0899,-1.8593,5.3715e-20
-1.0899,-1.7311,5.3647e-18
-1.0899,-1.6029,3.8563e-16
-1.0899,-1.4746,1.9952e-14
-1.0899,-1.3464,7.4298e-13
-1.0899,-1.2182,1.9914e-11
-1.0899,-1.0899,3.8416e-10
-1.0899,-0.96171,5.334e-09
-1.0899,-0.83348,5.3306e-08
-1.0899,-0.70526,3.8343e-07
-1.0899,-0.57703,1.9851e-06
-1.0899,-0.4488,7.3968e-06
-1.0899,-0.32057,1.9838e-05
-1.0899,-0.19234,3.8294e-05
-1.0899,-0.064114,5.3205e-05
-1.0899,0.064114,5.3205e-05
-1.0899,0.19234,3.8294e-05
-1.0899,0.32057,1.9838e-05
-1.0899,0.4488,7.3968e-06
-1.0899,0.57703,1.9851e-06
-1.0899,0.70526,3.8343e-07
-1.0899,0.83348,5.3306e-08
-1.0899,0.96171,5.334e-09
-1.0899,1.0899,3.8416e-10
-1.0899,1.2182,1.9914e-11
-1.0899,1.3464,7.4298e-13
-1.0899,1.4746,1.9952e-14
-1.0899,1.6029,3.8563e-16
-1.0899,1.7311,5.3647e-18
-1.0899,1.8593,5.3715e-20
-1.0899,1.9875,3.8711e-22
-1.0899,2.1158,2.0079e-24
-1.0899,2.244,7.4963e-27
-1.0899,2.3722,2.0143e-29
-1.0899,2.5005,3.8958e-32
-1.0899,2.6287,5.423e-35
-1.0899,2.7569,5.4334e-38
-1.0899,2.8851,3.9182e-41
-1.0899,3.0134,2.0337e-44
-1.0899,3.1416,7.5972e-48
-0.96171,-3.1416,1.0549e-46
-0.96171,-3.0134,2.8237e-43
-0.96171,-2.8851,5.4403e-40
-0.96171,-2.7569,7.5442e-37
-0.96171,-2.6287,7.5298e-34
-0.96171,-2.5005,5.4093e-31
-0.96171,-2.3722,2.7969e-28
-0.96171,-2.244,1.0409e-25
-0.96171,-2.1158,2.788e-23
-0.96171,-1.9875,5.3749e-21
-0.96171,-1.8593,7.4583e-19
-0.96171,-1.7311,7.4488e-17
-0.96171,-1.6029,5.3544e-15
-0.96171,-1.4746,2.7703e-13
-0.96171,-1.3464,1.0316e-11
-0.96171,-1.2182,2.765e-10
-0.96171,-1.0899,5.334e-09
-0.96171,-0.96171,7.4062e-08
-0.96171,-0.83348,7.4015e-07
-0.96171,-0.70526,5.3239e-06
-0.96171,-0.57703,2.7562e-05
-0.96171,-0.4488,0.0001027
-0.96171,-0.32057,0.00027545
-0.96171,-0.19234,0.00053171
-0.96171,-0.064114,0.00073874
-0.96171,0.064114,0.00073874
-0.96171,0.19234,0.00053171
-0.96171,0.32057,0.00027545
-0.96171,0.4488,0.0001027
-0.96171,0.57703,2.7562e-05
-0.96171,0.70526,5.3239e-06
-0.96171,0.83348,7.4015e-07
-0.96171,0.96171,7.4062e-08
-0.96171,1.0899,5.334e-09
-0.96171,1.2182,2.765e-10
-0.96171,1.3464,1.0316e-11
-0.96171,1.4746,2.7703e-13
-0.96171,1.6029,5.3544e-15
-0.96171,1.7311,7.4488e-17
-0.96171,1.8593,7.4583e-19
-0.96171,1.9875,5.3749e-21
-0.96171,2.1158,2.788e-23
-0.96171,2.244,1.0409e-25
-0.96171,2.3722,2.7969e-28
-0.96171,2.5005,5.4093e-31
-0.96171,2.6287,7.5298e-34
-0.96171,2.7569,7.5442e-37
-0.96171,2.8851,5.4403e-40
-0.96171,3.0134,2.8237e-43
-0.96171,3.1416,1.0549e-46
-0.83348,-3.1416,1.0542e-45
-0.83348,-3.0134,2.8219e-42
-0.83348,-2.8851,5.4369e-39
-0.83348,-2.7569,7.5394e-36
-0.83348,-2.6287,7.525e-33
-0.83348,-2.5005,5.4058e-30
-0.83348,-2.3722,2.7951e-27
-0.83348,-2.244,1.0402e-24
-0.83348,-2.1158,2.7862e-22
-0.83348,-1.9875,5.3715e-20
-0.83348,-1.8593,7.4535e-18
-0.83348,-1.7311,7.444e-16
-0.83348,-1.6029,5.351e-14
-0.83348,-1.4746,2.7685e-12
-0.83348,-1.3464,1.031e-10
-0.83348,-1.2182,2.7633e-09
-0.83348,-1.0899,5.3306e-08
-0.83348,-0.96171,7.4015e-07
-0.83348,-0.83348,7.3968e-06
-0.83348,-0.70526,5.3205e-05
-0.83348,-0.57703,0.00027545
-0.83348,-0.4488,0.0010264
-0.83348,-0.32057,0.0027527
-0.83348,-0.19234,0.0053137
-0.83348,-0.064114,0.0073827
-0.83348,0.064114,0.0073827
-0.83348,0.19234,0.0053137
-0.83348,0.32057,0.0027527
-0.83348,0.4488,0.0010264
-0.83348,0.57703,0.00027545
-0.83348,0.70526,5.3205e-05
-0.83348,0.83348,7.3968e-06
-0.83348,0.96171,7.4015e-07
-0.83348,1.0899,5.3306e-08
-0.83348,1.2182,2.7633e-09
-0.83348,1.3464,1.031e-10
-0.83348,1.4746,2.7685e-12
-0.83348,1.6029,5.351e-14
-0.83348,1.7311,7.444e-16
-0.83348,1.8593,7.4535e-18
-0.83348,1.9875,5.3715e-20
-0.83348,2.1158,2.7862e-22
-0.83348,2.244,1.0402e-24
-0.83348,2.3722,2.7951e-27
-0.83348,2.5005,5.4058e-30
-0.83348,2.6287,7.525e-33
-0.83348,2.7569,7.5394e-36
-0.83348,2.8851,5.4369e-39
-0.83348,3.0134,2.8219e-42
-0.83348,3.1416,1.0542e-45
-0.70526,-3.1416,7.5827e-45
-0.70526,-3.0134,2.0298e-41
-0.70526,-2.8851,3.9107e-38
-0.70526,-2.7569,5.423e-35
-0.70526,-2.6287,5.4127e-32
-0.70526,-2.5005,3.8884e-29
-0.70526,-2.3722,2.0105e-26
-0.70526,-2.244,7.482e-24
-0.70526,-2.1158,2.0041e-21
-0.70526,-1.9875,3.8637e-19
-0.70526,-1.8593,5.3613e-17
-0.70526,-1.7311,5.3544e-15
-0.70526,-1.6029,3.849e-13
-0.70526,-1.4746,1.9914e-11
-0.70526,-1.3464,7.4157e-10
-0.70526,-1.2182,1.9876e-08
-0.70526,-1.0899,3.8343e-07
-0.70526,-0.96171,5.3239e-06
-0.70526,-0.83348,5.3205e-05
-0.70526,-0.70526,0.0003827
-0.70526,-0.57703,0.0019813
-0.70526,-0.4488,0.0073827
-0.70526,-0.32057,0.0198
-0.70526,-0.19234,0.038221
-0.70526,-0.064114,0.053103
-0.70526,0.064114,0.053103
-0.70526,0.19234,0.038221
-0.70526,0.32057,0.0198
-0.70526,0.4488,0.0073827
-0.70526,0.57703,0.0019813
-0.70526,0.70526,0.0003827
-0.70526,0.83348,5.3205e-05
-0.70526,0.96171,5.3239e-06
-0.70526,1.0899,3.8343e-07
-0.70526,1.2182,1.9876e-08
-0.70526,1.3464,7.4157e-10
-0.70526,1.4746,1.9914e-11
-0.70526,1.6029,3.849e-13
-0.70526,1.7311,5.3544e-15
-0.70526,1.8593,5.3613e-17
-0.70526,1.9875,3.8637e-19
-0.70526,2.1158,2.0041e-21
-0.70526,2.244,7.482e-24
-0.70526,2.3722,2.0105e-26
-0.70526,2.5005,3.8884e-29
-0.70526,2.6287,5.4127e-32
-0.70526,2.7569,5.423e-35
-0.70526,2.8851,3.9107e-38
-0.70526,3.0134,2.0298e-41
-0.70526,3.1416,7.5827e-45
-0.57703,-3.1416,3.9257e-44
-0.57703,-3.0134,1.0508e-40
-0.57703,-2.8851,2.0246e-37
-0.57703,-2.7569,2.8076e-34
-0.57703,-2.6287,2.8022e-31
-0.57703,-2.5005,2.0131e-28
-0.57703,-2.3722,1.0409e-25
-0.57703,-2.244,3.8735e-23
-0.57703,-2.1158,1.0375e-20
-0.57703,-1.9875,2.0003e-18
-0.57703,-1.8593,2.7756e-16
-0.57703,-1.7311,2.7721e-14
-0.57703,-1.6029,1.9927e-12
-0.57703,-1.4746,1.031e-10
-0.57703,-1.3464,3.8392e-09
-0.57703,-1.2182,1.029e-07
-0.57703,-1.0899,1.9851e-06
-0.57703,-0.96171,2.7562e-05
-0.57703,-0.83348,0.00027545
-0.57703,-0.70526,0.0019813
-0.57703,-0.57703,0.010257
-0.57703,-0.4488,0.038221
-0.57703,-0.32057,0.10251
-0.57703,-0.19234,0.19788
-0.57703,-0.064114,0.27492
-0.57703,0.064114,0.27492
-0.57703,0.19234,0.19788
-0.57703,0.32057,0.10251
-0.57703,0.4488,0.038221
-0.57703,0.57703,0.010257
-0.57703,0.70526,0.0019813
-0.57703,0.83348,0.00027545
-0.57703,0.96171,2.7562e-05
-0.57703,1.0899,1.9851e-06
-0.57703,1.2182,1.029e-07
-0.57703,1.3464,3.8392e-09
-0.57703,1.4746,1.031e-10
-0.57703,1.6029,1.9927e-12
-0.57703,1.7311,2.7721e-14
-0.57703,1.8593,2.7756e-16
-0.57703,1.9875,2.0003e-18
-0.57703,2.1158,1.0375e-20
-0.57703,2.244,3.8735e-23
-0.57703,2.3722,1.0409e-25
-0.57703,2.5005,2.0131e-28
-0.57703,2.6287,2.8022e-31
-0.57703,2.7569,2.8076e-34
-0.57703,2.8851,2.0246e-37
-0.57703,3.0134,1.0508e-40
-0.57703,3.1416,3.9257e-44
-0.4488,-3.1416,1.4628e-43
-0.4488,-3.0134,3.9157e-40
-0.4488,-2.8851,7.5442e-37
-0.4488,-2.7569,1.0462e-33
-0.4488,-2.6287,1.0442e-30
-0.4488,-2.5005,7.5011e-28
-0.4488,-2.3722,3.8785e-25
-0.4488,-2.244,1.4434e-22
-0.4488,-2.1158,3.8662e-20
-0.4488,-1.9875,7.4535e-18
-0.4488,-1.8593,1.0343e-15
-0.4488,-1.7311,1.0329e-13
-0.4488,-1.6029,7.4251e-12
-0.4488,-1.4746,3.8416e-10
-0.4488,-1.3464,1.4306e-08
-0.4488,-1.2182,3.8343e-07
-0.4488,-1.0899,7.3968e-06
-0.4488,-0.96171,0.0001027
-0.4488,-0.83348,0.0010264
-0.4488,-0.70526,0.0073827
-0.4488,-0.57703,0.038221
-0.4488,-0.4488,0.14242
-0.4488,-0.32057,0.38197
-0.4488,-0.19234,0.73733
-0.4488,-0.064114,1.0244
-0.4488,0.064114,1.0244
-0.4488,0.19234,0.73733
-0.4488,0.32057,0.38197
-0.4488,0.4488,0.14242
-0.4488,0.57703,0.038221
-0.4488,0.70526,0.0073827
-0.4488,0.83348,0.0010264
-0.4488,0.96171,0.0001027
-0.4488,1.0899,7.3968e-06
-0.4488,1.2182,3.8343e-07
-0.4488,1.3464,1.4306e-08
-0.4488,1.4746,3.8416e-10
-0.4488,1.6029,7.4251e-12
-0.4488,1.7311,1.0329e-13
-0.4488,1.8593,1.0343e-15
-0.4488,1.9875,7.4535e-18
-0.4488,2.1158,3.8662e-20
-0.4488,2.244,1.4434e-22
-0.4488,2.3722,3.8785e-25
-0.4488,2.5005,7.5011e-28
-0.4488,2.6287,1.0442e-30
-0.4488,2.7569,1.0462e-33
-0.4488,2.8851,7.5442e-37
-0.4488,3.0134,3.9157e-40
-0.4488,3.1416,1.4628e-43
-0.32057,-3.1416,3.9232e-43
-0.32057,-3.0134,1.0502e-39
-0.32057,-2.8851,2.0233e-36
-0.32057,-2.7569,2.8058e-33
-0.32057,-2.6287,2.8004e-30
-0.32057,-2.5005,2.0118e-27
-0.32057,-2.3722,1.0402e-24
-0.32057,-2.244,3.8711e-22
-0.32057,-2.1158,1.0369e-19
-0.32057,-1.9875,1.999e-17
-0.32057,-1.8593,2.7738e-15
-0.32057,-1.7311,2.7703e-13
-0.32057,-1.6029,1.9914e-11
-0.32057,-1.4746,1.0303e-09
-0.32057,-1.3464,3.8367e-08
-0.32057,-1.2182,1.0283e-06
-0.32057,-1.0899,1.9838e-05
-0.32057,-0.96171,0.00027545
-0.32057,-0.83348,0.0027527
-0.32057,-0.70526,0.0198
-0.32057,-0.57703,0.10251
-0.32057,-0.4488,0.38197
-0.32057,-0.32057,1.0244
-0.32057,-0.19234,1.9775
-0.32057,-0.064114,2.7475
-0.32057,0.064114,2.7475
-0.32057,0.19234,1.9775
-0.32057,0.32057,1.0244
-0.32057,0.4488,0.38197
-0.32057,0.57703,0.10251
-0.32057,0.70526,0.0198
-0.32057,0.83348,0.0027527
-0.32057,0.96171,0.00027545
-0.32057,1.0899,1.9838e-05
-0.32057,1.2182,1.0283e-06
-0.32057,1.3464,3.8367e-08
-0.32057,1.4746,1.0303e-09
-0.32057,1.6029,1.9914e-11
-0.32057,1.7311,2.7703e-13
-0.32057,1.8593,2.7738e-15
-0.32057,1.9875,1.999e-17
-0.32057,2.1158,1.0369e-19
-0.32057,2.244,3.8711e-22
-0.32057,2.3722,1.0402e-24
-0.32057,2.5005,2.0118e-27
-0.32057,2.6287,2.8004e-30
-0.32057,2.7569,2.8058e-33
-0.32057,2.8851,2.0233e-36
-0.32057,3.0134,1.0502e-39
-0.32057,3.1416,3.9232e-43
-0.19234,-3.1416,7.5731e-43
-0.19234,-3.0134,2.0272e-39
-0.19234,-2.8851,3.9057e-36
-0.19234,-2.7569,5.4162e-33
-0.19234,-2.6287,5.4058e-30
-0.19234,-2.5005,3.8834e-27
-0.19234,-2.3722,2.0079e-24
-0.19234,-2.244,7.4725e-22
-0.19234,-2.1158,2.0016e-19
-0.19234,-1.9875,3.8588e-17
-0.19234,-1.8593,5.3544e-15
-0.19234,-1.7311,5.3476e-13
-0.19234,-1.6029,3.8441e-11
-0.19234,-1.4746,1.9889e-09
-0.19234,-1.3464,7.4062e-08
-0.19234,-1.2182,1.9851e-06
-0.19234,-1.0899,3.8294e-05
-0.19234,-0.96171,0.00053171
-0.19234,-0.83348,0.0053137
-0.19234,-0.70526,0.038221
-0.19234,-0.57703,0.19788
-0.19234,-0.4488,0.73733
-0.19234,-0.32057,1.9775
-0.19234,-0.19234,3.8172
-0.19234,-0.064114,5.3036
-0.19234,0.064114,5.3036
-0.19234,0.19234,3.8172
-0.19234,0.32057,1.9775
-0.19234,0.4488,0.73733
-0.19234,0.57703,0.19788
-0.19234,0.70526,0.038221
-0.19234,0.83348,0.0053137
-0.19234,0.96171,0.00053171
-0.19234,1.0899,3.8294e-05
-0.19234,1.2182,1.9851e-06
-0.19234,1.3464,7.4062e-08
-0.19234,1.4746,1.9889e-09
-0.19234,1.6029,3.8441e-11
-0.19234,1.7311,5.3476e-13
-0.19234,1.8593,5.3544e-15
-0.19234,1.9875,3.8588e-17
-0.19234,2.1158,2.0016e-19
-0.19234,2.244,7.4725e-22
-0.19234,2.3722,2.0079e-24
-0.19234,2.5005,3.8834e-27
-0.19234,2.6287,5.4058e-30
-0.19234,2.7569,5.4162e-33
-0.19234,2.8851,3.9057e-36
-0.19234,3.0134,2.0272e-39
-0.19234,3.1416,7.5731e-43
-0.064114,-3.1416,1.0522e-42
-0.064114,-3.0134,2.8165e-39
-0.064114,-2.8851,5.4265e-36
-0.064114,-2.7569,7.525e-33
-0.064114,-2.6287,7.5107e-30
-0.064114,-2.5005,5.3955e-27
-0.064114,-2.3722,2.7898e-24
-0.064114,-2.244,1.0382e-21
-0.064114,-2.1158,2.7809e-19
-0.064114,-1.9875,5.3613e-17
-0.064114,-1.8593,7.4393e-15
-0.064114,-1.7311,7.4298e-13
-0.064114,-1.6029,5.3408e-11
-0.064114,-1.4746,2.7633e-09
-0.064114,-1.3464,1.029e-07
-0.064114,-1.2182,2.758e-06
-0.064114,-1.0899,5.3205e-05
-0.064114,-0.96171,0.00073874
-0.064114,-0.83348,0.0073827
-0.064114,-0.70526,0.053103
-0.064114,-0.57703,0.27492
-0.064114,-0.4488,1.0244
-0.064114,-0.32057,2.7475
-0.064114,-0.19234,5.3036
-0.064114,-0.064114,7.3686
-0.064114,0.064114,7.3686
-0.064114,0.19234,5.3036
-0.064114,0.32057,2.7475
-0.064114,0.4488,1.0244
-0.064114,0.57703,0.27492
-0.064114,0.70526,0.053103
-0.064114,0.83348,0.0073827
-0.064114,0.96171,0.00073874
-0.064114,1.0899,5.3205e-05
-0.064114,1.2182,2.758e-06
-0.064114,1.3464,1.029e-07
-0.064114,1.4746,2.7633e-09
-0.064114,1.6029,5.3408e-11
-0.064114,1.7311,7.4298e-13
-0.064114,1.8593,7.4393e-15
-0.064114,1.9875,5.3613e-17
-0.064114,2.1158,2.7809e-19
-0.064114,2.244,1.0382e-21
-0.064114,2.3722,2.7898e-24
-0.064114,2.5005,5.3955e-27
-0.064114,2.6287,7.5107e-30
-0.064114,2.7569,7.525e-33
-0.064114,2.8851,5.4265e-36
-0.064114,3.0134,2.8165e-39
-0.064114,3.1416,1.0522e-42
0.064114,-3.1416,1.0522e-42
0.064114,-3.0134,2.8165e-39
0.064114,-2.8851,5.4265e-36
0.064114,-2.7569,7.525e-33
0.064114,-2.6287,7.5107e-30
0.064114,-2.5005,5.3955e-27
0.064114,-2.3722,2.7898e-24
0.064114,-2.244,1.0382e-21
0.064114,-2.1158,2.7809e-19
0.064114,-1.9875,5.3613e-17
0.064114,-1.8593,7.4393e-15
0.064114,-1.7311,7.4298e-13
0.064114,-1.6029,5.3408e-11
0.064114,-1.4746,2.7633e-09
0.064114,-1.3464,1.029e-07
0.064114,-1.2182,2.758e-06
0.064114,-1.0899,5.3205e-05
0.064114,-0.96171,0.00073874
0.064114,-0.83348,0.0073827
0.064114,-0.70526,0.053103
0.064114,-0.57703,0.27492
0.064114,-0.4488,1.0244
0.064114,-0.32057,2.7475
0.064114,-0.19234,5.3036
0.064114,-0.064114,7.3686
0.064114,0.064114,7.3686
0.064114,0.19234,5.3036
0.064114,0.32057,2.7475
0.064114,0.4488,1.0244
0.064114,0.57703,0.27492
0.064114,0.70526,0.053103
0.064114,0.83348,0.0073827
0.064114,0.96171,0.00073874
0.064114,1.0899,5.3205e-05
0.064114,1.2182,2.758e-06
0.064114,1.3464,1.029e-07
0.064114,1.4746,2.7633e-09
0.064114,1.6029,5.3408e-11
0.064114,1.7311,7.4298e-13
0.064114,1.8593,7.4393e-15
0.064114,1.9875,5.3613e-17
0.064114,2.1158,2.7809e-19
0.064114,2.244,1.0382e-21
0.064114,2.3722,2.7898e-24
0.064114,2.5005,5.3955e-27
0.064114,2.6287,7.5107e-30
0.064114,2.7569,7.525e-33
0.064114,2.8851,5.4265e-36
0.064114,3.0134,2.8165e-39
0.064114,3.1416,1.0522e-42
0.19234,-3.1416,7.5731e-43
0.19234,-3.0134,2.0272e-39
0.19234,-2.8851,3.9057e-36
0.19234,-2.7569,5.4162e-33
0.19234,-2.6287,5.4058e-30
0.19234,-2.5005,3.8834e-27
0.19234,-2.3722,2.0079e-24
0.19234,-2.244,7.4725e-22
0.19234,-2.1158,2.0016e-19
0.19234,-1.9875,3.8588e-17
0.19234,-1.8593,5.3544e-15
0.19234,-1.7311,5.3476e-13
0.19234,-1.6029,3.8441e-11
0.19234,-1.4746,1.9889e-09
0.19234,-1.3464,7.4062e-08
0.19234,-1.2182,1.9851e-06
0.19234,-1.0899,3.8294e-05
0.19234,-0.96171,0.00053171
0.19234,-0.83348,0.0053137
0.19234,-0.70526,0.038221
0.19234,-0.57703,0.19788
0.19234,-0.4488,0.73733
0.19234,-0.32057,1.9775
0.19234,-0.19234,3.8172
0.19234,-0.064114,5.3036
0.19234,0.064114,5.3036
0.19234,0.19234,3.8172
0.19234,0.32057,1.9775
0.19234,0.4488,0.73733
0.19234,0.57703,0.19788
0.19234,0.70526,0.038221
0.19234,0.83348,0.0053137
0.19234,0.96171,0.00053171
0.19234,1.0899,3.8294e-05
0.19234,1.2182,1.9851e-06
0.19234,1.3464,7.4062e-08
0.19234,1.4746,1.9889e-09
0.19234,1.6029,3.8441e-11
0.19234,1.7311,5.3476e-13
0.19234,1.8593,5.3544e-15
0.19234,1.9875,3.8588e-17
0.19234,2.1158,2.0016e-19
0.19234,2.244,7.4725e-22
0.19234,2.3722,2.0079e-24
0.19234,2.5005,3.8834e-27
0.19234,2.6287,5.4058e-30
0.19234,2.7569,5.4162e-33
0.19234,2.8851,3.9057e-36
0.19234,3.0134,2.0272e-39
0.19234,3.1416,7.5731e-43
0.32057,-3.1416,3.9232e-43
0.32057,-3.0134,1.0502e-39
0.32057,-2.8851,2.0233e-36
0.32057,-2.7569,2.8058e-33
0.32057,-2.6287,2.8004e-30
0.32057,-2.5005,2.0118e-27
0.32057,-2.3722,1.0402e-24
0.32057,-2.244,3.8711e-22
0.32057,-2.1158,1.0369e-19
0.32057,-1.9875,1.999e-17
0.32057,-1.8593,2.7738e-15
0.32057,-1.7311,2.7703e-13
0.32057,-1.6029,1.9914e-11
0.32057,-1.4746,1.0303e-09
0.32057,-1.3464,3.8367e-08
0.32057,-1.2182,1.0283e-06
0.32057,-1.0899,1.9838e-05
0.32057,-0.96171,0.00027545
0.32057,-0.83348,0.0027527
0.32057,-0.70526,0.0198
0.32057,-0.57703,0.10251
0.32057,-0.4488,0.38197
0.32057,-0.32057,1.0244
0.32057,-0.19234,1.9775
0.32057,-0.064114,2.7475
0.32057,0.064114,2.7475
0.32057,0.19234,1.9775
0.32057,0.32057,1.0244
0.32057,0.4488,0.38197
0.32057,0.57703,0.10251
0.32057,0.70526,0.0198
0.32057,0.83348,0.0027527
0.32057,0.96171,0.00027545
0.32057,1.0899,1.9838e-05
0.32057,1.2182,1.0283e-06
0.32057,1.3464,3.8367e-08
0.32057,1.4746,1.0303e-09
0.32057,1.6029,1.9914e-11
0.32057,1.7311,2.7703e-13
0.32057,1.8593,2.7738e-15
0.32057,1.9875,1.999e-17
0.32057,2.1158,1.0369e-19
0.32057,2.244,3.8711e-22
0.32057,2.3722,1.0402e-24
0.32057,2.5005,2.0118e-27
0.32057,2.6287,2.8004e-30
0.32057,2.7569,2.8058e-33
0.32057,2.8851,2.0233e-36
0.32057,3.0134,1.0502e-39
0.32057,3.1416,3.9232e-43
0.4488,-3.1416,1.4628e-43
0.4488,-3.0134,3.9157e-40
0.4488,-2.8851,7.5442e-37
0.4488,-2.7569,1.0462e-33
0.4488,-2.6287,1.0442e-30
0.4488,-2.5005,7.5011e-28
0.4488,-2.3722,3.8785e-25
0.4488,-2.244,1.4434e-22
0.4488,-2.1158,3.8662e-20
0.4488,-1.9875,7.4535e-18
0.4488,-1.8593,1.0343e-15
0.4488,-1.7311,1.0329e-13
0.4488,-1.6029,7.4251e-12
0.4488,-1.4746,3.8416e-10
0.4488,-1.3464,1.4306e-08
0.4488,-1.2182,3.8343e-07
0.4488,-1.0899,7.3968e-06
0.4488,-0.96171,0.0001027
0.4488,-0.83348,0.0010264
0.4488,-0.70526,0.0073827
0.4488,-0.57703,0.038221
0.4488,-0.4488,0.14242
0.4488,-0.32057,0.38197
0.4488,-0.19234,0.73733
0.4488,-0.064114,1.0244
0.4488,0.064114,1.0244
0.4488,0.19234,0.73733
0.4488,0.32057,0.38197
0.4488,0.4488,0.14242
0.4488,0.57703,0.038221
0.4488,0.70526,0.0073827
0.4488,0.83348,0.0010264
0.4488,0.96171,0.0001027
0.4488,1.0899,7.3968e-06
0.4488,1.2182,3.8343e-07
0.4488,1.3464,1.4306e-08
0.4488,1.4746,3.8416e-10
0.4488,1.6029,7.4251e-12
0.4488,1.7311,1.0329e-13
0.4488,1.8593,1.0343e-15
0.4488,1.9875,7.4535e-18
0.4488,2.1158,3.8662e-20
0.4488,2.244,1.4434e-22
0.4488,2.3722,3.8785e-25
0.4488,2.5005,7.5011e-28
0.4488,2.6287,1.0442e-30
0.4488,2.7569,1.0462e-33
0.4488,2.8851,7.5442e-37
0.4488,3.0134,3.9157e-40
0.4488,3.1416,1.4628e-43
0.57703,-3.1416,3.9257e-44
0.57703,-3.0134,1.0508e-40
0.57703,-2.8851,2.0246e-37
0.57703,-2.7569,2.8076e-34
0.57703,-2.6287,2.8022e-31
0.57703,-2.5005,2.0131e-28
0.57703,-2.3722,1.0409e-25
0.57703,-2.244,3.8735e-23
0.57703,-2.1158,1.0375e-20
0.57703,-1.9875,2.0003e-18
0.57703,-1.8593,2.7756e-16
0.57703,-1.7311,2.7721e-14
0.57703,-1.6029,1.9927e-12
0.57703,-1.4746,1.031e-10
0.57703,-1.3464,3.8392e-09
0.57703,-1.2182,1.029e-07
0.57703,-1.0899,1.9851e-06
0.57703,-0.96171,2.7562e-05
0.57703,-0.83348,0.00027545
0.57703,-0.70526,0.0019813
0.57703,-0.57703,0.010257
0.57703,-0.4488,0.038221
0.57703,-0.32057,0.10251
0.57703,-0.19234,0.19788
0.57703,-0.064114,0.27492
0.57703,0.064114,0.27492
0.57703,0.19234,0.19788
0.57703,0.32057,0.10251
0.57703,0.4488,0.038221
0.57703,0.57703,0.010257
0.57703,0.70526,0.0019813
0.57703,0.83348,0.00027545
0.57703,0.96171,2.7562e-05
0.57703,1.0899,1.9851e-06
0.57703,1.2182,1.029e-07
0.57703,1.3464,3.8392e-09
0.57703,1.4746,1.031e-10
0.57703,1.6029,1.9927e-12
0.57703,1.7311,2.7721e-14
0.57703,1.8593,2.7756e-16
0.57703,1.9875,2.0003e-18
0.57703,2.1158,1.0375e-20
0.57703,2.244,3.8735e-23
0.57703,2.3722,1.0409e-25
0.57703,2.5005,2.0131e-28
0.57703,2.6287,2.8022e-31
0.57703,2.7569,2.8076e-34
0.57703,2.8851,2.0246e-37
0.57703,3.0134,1.0508e-40
0.57703,3.1416,3.9257e-44
0.70526,-3.1416,7.5827e-45
0.70526,-3.0134,2.0298e-41
0.70526,-2.8851,3.9107e-38
0.70526,-2.7569,5.423e-35
0.70526,-2.6287,5.4127e-32
0.70526,-2.5005,3.8884e-29
0.70526,-2.3722,2.0105e-26
0.70526,-2.244,7.482e-24
0.70526,-2.1158,2.0041e-21
0.70526,-1.9875,3.8637e-19
0.70526,-1.8593,5.3613e-17
0.70526,-1.7311,5.3544e-15
0.70526,-1.6029,3.849e-13
0.70526,-1.4746,1.9914e-11
0.70526,-1.3464,7.4157e-10
0.70526,-1.2182,1.9876e-08
0.70526,-1.0899,3.8343e-07
0.70526,-0.96171,5.3239e-06
0.70526,-0.83348,5.3205e-05
0.70526,-0.70526,0.0003827
0.70526,-0.57703,0.0019813
0.70526,-0.4488,0.0073827
0.70526,-0.32057,0.0198
0.70526,-0.19234,0.038221
0.70526,-0.064114,0.053103
0.70526,0.064114,0.053103
0.70526,0.19234,0.038221
0.70526,0.32057,0.0198
0.70526,0.4488,0.0073827
0.70526,0.57703,0.0019813
0.70526,0.70526,0.0003827
0.70526,0.83348,5.3205e-05
0.70526,0.96171,5.3239e-06
0.70526,1.0899,3.8343e-07
0.70526,1.2182,1.9876e-08
0.70526,1.3464,7.4157e-10
0.70526,1.4746,1.9914e-11
0.70526,1.6029,3.849e-13
0.70526,1.7311,5.3544e-15
0.70526,1.8593,5.3613e-17
0.70526,1.9875,3.8637e-19
0.70526,2.1158,2.0041e-21
0.70526,2.244,7.482e-24
0.70526,2.3722,2.0105e-26
0.70526,2.5005,3.8884e-29
0.70526,2.6287,5.4127e-32
0.70526,2.7569,5.423e-35
0.70526,2.8851,3.9107e-38
0.70526,3.0134,2.0298e-41
0.70526,3.1416,7.5827e-45
0.83348,-3.1416,1.0542e-45
0.83348,-3.0134,2.8219e-42
0.83348,-2.8851,5.4369e-39
0.83348,-2.7569,7.5394e-36
0.83348,-2.6287,7.525e-33
0.83348,-2.5005,5.4058e-30
0.83348,-2.3722,2.7951e-27
0.83348,-2.244,1.0402e-24
0.83348,-2.1158,2.7862e-22
0.83348,-1.9875,5.3715e-20
0.83348,-1.8593,7.4535e-18
0.83348,-1.7311,7.444e-16
0.83348,-1.6029,5.351e-14
0.83348,-1.4746,2.7685e-12
0.83348,-1.3464,1.031e-10
0.83348,-1.2182,2.7633e-09
0.83348,-1.0899,5.3306e-08
0.83348,-0.96171,7.4015e-07
0.83348,-0.83348,7.3968e-06
0.83348,-0.70526,5.3205e-05
0.83348,-0.57703,0.00027545
0.83348,-0.4488,0.0010264
0.83348,-0.32057,0.0027527
0.83348,-0.19234,0.0053137
0.83348,-0.064114,0.0073827
0.83348,0.064114,0.0073827
0.83348,0.19234,0.0053137
0.83348,0.32057,0.0027527
0.83348,0.4488,0.0010264
0.83348,0.57703,0.00027545
0.83348,0.70526,5.3205e-05
0.83348,0.83348,7.3968e-06
0.83348,0.96171,7.4015e-07
0.83348,1.0899,5.3306e-08
0.83348,1.2182,2.7633e-09
0.83348,1.3464,1.031e-10
0.83348,1.4746,2.7685e-12
0.83348,1.6029,5.351e-14
0.83348,1.7311,7.444e-16
0.83348,1.8593,7.4535e-18
0.83348,1.9875,5.3715e-20
0.83348,2.1158,2.7862e-22
0.83348,2.244,1.0402e-24
0.83348,2.3722,2.7951e-27
0.83348,2.5005,5.4058e-30
0.83348,2.6287,7.525e-33
0.83348,2.7569,7.5394e-36
0.83348,2.8851,5.4369e-39
0.83348,3.0134,2.8219e-42
0.83348,3.1416,1.0542e-45
0.96171,-3.1416,1.0549e-46
0.96171,-3.0134,2.8237e-43
0.96171,-2.8851,5.4403e-40
0.96171,-2.7569,7.5442e-37
0.96171,-2.6287,7.5298e-34
0.96171,-2.5005,5.4093e-31
0.96171,-2.3722,2.7969e-28
0.96171,-2.244,1.0409e-25
0.96171,-2.1158,2.788e-23
0.96171,-1.9875,5.3749e-21
0.96171,-1.8593,7.4583e-19
0.96171,-1.7311,7.4488e-17
0.96171,-1.6029,5.3544e-15
0.96171,-1.4746,2.7703e-13
0.96171,-1.3464,1.0316e-11
0.96171,-1.2182,2.765e-10
0.96171,-1.0899,5.334e-09
0.96171,-0.96171,7.4062e-08
0.96171,-0.83348,7.4015e-07
0.96171,-0.70526,5.3239e-06
0.96171,-0.57703,2.7562e-05
0.96171,-0.4488,0.0001027
0.96171,-0.32057,0.00027545
0.96171,-0.19234,0.00053171
0.96171,-0.064114,0.00073874
0.96171,0.064114,0.00073874
0.96171,0.19234,0.00053171
0.96171,0.32057,0.00027545
0.96171,0.4488,0.0001027
0.96171,0.57703,2.7562e-05
0.96171,0.70526,5.3239e-06
0.96171,0.83348,7.4015e-07
0.96171,0.96171,7.4062e-08
0.96171,1.0899,5.334e-09
0.96171,1.2182,2.765e-10
0.96171,1.3464,1.0316e-11
0.96171,1.4746,2.7703e-13
0.96171,1.6029,5.3544e-15
0.96171,1.7311,7.4488e-17
0.96171,1.8593,7.4583e-19
0.96171,1.9875,5.3749e-21
0.96171,2.1158,2.788e-23
0.96171,2.244,1.0409e-25
0.96171,2.3722,2.7969e-28
0.96171,2.5005,5.4093e-31
0.96171,2.6287,7.5298e-34
0.96171,2.7569,7.5442e-37
0.96171,2.8851,5.4403e-40
0.96171,3.0134,2.8237e-43
0.96171,3.1416,1.0549e-46
1.0899,-3.1416,7.5972e-48
1.0899,-3.0134,2.0337e-44
1.0899,-2.8851,3.9182e-41
1.0899,-2.7569,5.4334e-38
1.0899,-2.6287,5.423e-35
1.0899,-2.5005,3.8958e-32
1.0899,-2.3722,2.0143e-29
1.0899,-2.244,7.4963e-27
1.0899,-2.1158,2.0079e-24
1.0899,-1.9875,3.8711e-22
1.0899,-1.8593,5.3715e-20
1.0899,-1.7311,5.3647e-18
1.0899,-1.6029,3.8563e-16
1.0899,-1.4746,1.9952e-14
1.0899,-1.3464,7.4298e-13
1.0899,-1.2182,1.9914e-11
1.0899,-1.0899,3.8416e-10
1.0899,-0.96171,5.334e-09
1.0899,-0.83348,5.3306e-08
1.0899,-0.70526,3.8343e-07
1.0899,-0.57703,1.9851e-06
1.0899,-0.4488,7.3968e-06
1.0899,-0.32057,1.9838e-05
1.0899,-0.19234,3.8294e-05
1.0899,-0.064114,5.3205e-05
1.0899,0.064114,5.3205e-05
1.0899,0.19234,3.8294e-05
1.0899,0.32057,1.9838e-05
1.0899,0.4488,7.3968e-06
1.0899,0.57703,1.9851e-06
1.0899,0.70526,3.8343e-07
1.0899,0.83348,5.3306e-08
1.0899,0.96171,5.334e-09
1.0899,1.0899,3.8416e-10
1.0899,1.2182,1.9914e-11
1.0899,1.3464,7.4298e-13
1.0899,1.4746,1.9952e-14
1.0899,1.6029,3.8563e-16
1.0899,1.7311,5.3647e-18
1.0899,1.8593,5.3715e-20
1.0899,1.9875,3.8711e-22
1.0899,2.1158,2.0079e-24
1.0899,2.244,7.4963e-27
1.0899,2.3722,2.0143e-29
1.0899,2.5005,3.8958e-32
1.0899,2.6287,5.423e-35
1.0899,2.7569,5.4334e-38
1.0899,2.8851,3.9182e-41
1.0899,3.0134,2.0337e-44
1.0899,3.1416,7.5972e-48
1.2182,-3.1416,3.9382e-49
1.2182,-3.0134,1.0542e-45
1.2182,-2.8851,2.0311e-42
1.2182,-2.7569,2.8165e-39
1.2182,-2.6287,2.8112e-36
1.2182,-2.5005,2.0195e-33
1.2182,-2.3722,1.0442e-30
1.2182,-2.244,3.8859e-28
1.2182,-2.1158,1.0409e-25
1.2182,-1.9875,2.0067e-23
1.2182,-1.8593,2.7844e-21
1.2182,-1.7311,2.7809e-19
1.2182,-1.6029,1.999e-17
1.2182,-1.4746,1.0343e-15
1.2182,-1.3464,3.8514e-14
1.2182,-1.2182,1.0323e-12
1.2182,-1.0899,1.9914e-11
1.2182,-0.96171,2.765e-10
1.2182,-0.83348,2.7633e-09
1.2182,-0.70526,1.9876e-08
1.2182,-0.57703,1.029e-07
1.2182,-0.4488,3.8343e-07
1.2182,-0.32057,1.0283e-06
1.2182,-0.19234,1.9851e-06
1.2182,-0.064114,2.758e-06
1.2182,0.064114,2.758e-06
1.2182,0.19234,1.9851e-06
1.2182,0.32057,1.0283e-06
1.2182,0.4488,3.8343e-07
1.2182,0.57703,1.029e-07
1.2182,0.70526,1.9876e-08
1.2182,0.83348,2.7633e-09
1.2182,0.96171,2.765e-10
1.2182,1.0899,1.9914e-11
1.2182,1.2182,1.0323e-12
1.2182,1.3464,3.8514e-14
1.2182,1.4746,1.0343e-15
1.2182,1.6029,1.999e-17
1.2182,1.7311,2.7809e-19
1.2182,1.8593,2.7844e-21
1.2182,1.9875,2.0067e-23
1.2182,2.1158,1.0409e-25
1.2182,2.244,3.8859e-28
1.2182,2.3722,1.0442e-30
1.2182,2.5005,2.0195e-33
1.2182,2.6287,2.8112e-36
1.2182,2.7569,2.8165e-39
1.2182,2.8851,2.0311e-42
1.2182,3.0134,1.0542e-45
1.2182,3.1416,3.9382e-49
1.3464,-3.1416,1.4693e-50
1.3464,-3.0134,3.9332e-47
1.3464,-2.8851,7.5779e-44
1.3464,-2.7569,1.0508e-40
1.3464,-2.6287,1.0488e-37
1.3464,-2.5005,7.5346e-35
1.3464,-2.3722,3.8958e-32
1.3464,-2.244,1.4498e-29
1.3464,-2.1158,3.8834e-27
1.3464,-1.9875,7.4868e-25
1.3464,-1.8593,1.0389e-22
1.3464,-1.7311,1.0375e-20
1.3464,-1.6029,7.4583e-19
1.3464,-1.4746,3.8588e-17
1.3464,-1.3464,1.437e-15
1.3464,-1.2182,3.8514e-14
1.3464,-1.0899,7.4298e-13
1.3464,-0.96171,1.0316e-11
1.3464,-0.83348,1.031e-10
1.3464,-0.70526,7.4157e-10
1.3464,-0.57703,3.8392e-09
1.3464,-0.4488,1.4306e-08
1.3464,-0.32057,3.8367e-08
1.3464,-0.19234,7.4062e-08
1.3464,-0.064114,1.029e-07
1.3464,0.064114,1.029e-07
1.3464,0.19234,7.4062e-08
1.3464,0.32057,3.8367e-08
1.3464,0.4488,1.4306e-08
1.3464,0.57703,3.8392e-09
1.3464,0.70526,7.4157e-10
1.3464,0.83348,1.031e-10
1.3464,0.96171,1.0316e-11
1.3464,1.0899,7.4298e-13
1.3464,1.2182,3.8514e-14
1.3464,1.3464,1.437e-15
1.3464,1.4746,3.8588e-17
1.3464,1.6029,7.4583e-19
1.3464,1.7311,1.0375e-20
1.3464,1.8593,1.0389e-22
1.3464,1.9875,7.4868e-25
1.3464,2.1158,3.8834e-27
1.3464,2.244,1.4498e-29
1.3464,2.3722,3.8958e-32
1.3464,2.5005,7.5346e-35
1.3464,2.6287,1.0488e-37
1.3464,2.7569,1.0508e-40
1.3464,2.8851,7.5779e-44
1.3464,3.0134,3.9332e-47
1.3464,3.1416,1.4693e-50
1.4746,-3.1416,3.9457e-52
1.4746,-3.0134,1.0562e-48
1.4746,-2.8851,2.035e-45
1.4746,-2.7569,2.8219e-42
1.4746,-2.6287,2.8165e-39
1.4746,-2.5005,2.0233e-36
1.4746,-2.3722,1.0462e-33
1.4746,-2.244,3.8933e-31
1.4746,-2.1158,1.0428e-28
1.4746,-1.9875,2.0105e-26
1.4746,-1.8593,2.7898e-24
1.4746,-1.7311,2.7862e-22
1.4746,-1.6029,2.0028e-20
1.4746,-1.4746,1.0362e-18
1.4746,-1.3464,3.8588e-17
1.4746,-1.2182,1.0343e-15
1.4746,-1.0899,1.9952e-14
1.4746,-0.96171,2.7703e-13
1.4746,-0.83348,2.7685e-12
1.4746,-0.70526,1.9914e-11
1.4746,-0.57703,1.031e-10
1.4746,-0.4488,3.8416e-10
1.4746,-0.32057,1.0303e-09
1.4746,-0.19234,1.9889e-09
1.4746,-0.064114,2.7633e-09
1.4746,0.064114,2.7633e-09
1.4746,0.19234,1.9889e-09
1.4746,0.32057,1.0303e-09
1.4746,0.4488,3.8416e-10
1.4746,0.57703,1.031e-10
1.4746,0.70526,1.9914e-11
1.4746,0.83348,2.7685e-12
1.4746,0.96171,2.7703e-13
1.4746,1.0899,1.9952e-14
1.4746,1.2182,1.0343e-15
1.4746,1.3464,3.8588e-17
1.4746,1.4746,1.0362e-18
1.4746,1.6029,2.0028e-20
1.4746,1.7311,2.7862e-22
1.4746,1.8593,2.7898e-24
1.4746,1.9875,2.0105e-26
1.4746,2.1158,1.0428e-28
1.4746,2.244,3.8933e-31
1.4746,2.3722,1.0462e-33
1.4746,2.5005,2.0233e-36
1.4746,2.6287,2.8165e-39
1.4746,2.7569,2.8219e-42
1.4746,2.8851,2.035e-45
1.4746,3.0134,1.0562e-48
1.4746,3.1416,3.9457e-52
1.6029,-3.1416,7.6263e-54
1.6029,-3.0134,2.0414e-50
1.6029,-2.8851,3.9332e-47
1.6029,-2.7569,5.4542e-44
1.6029,-2.6287,5.4438e-41
1.6029,-2.5005,3.9107e-38
1.6029,-2.3722,2.022e-35
1.6029,-2.244,7.525e-33
1.6029,-2.1158,2.0156e-30
1.6029,-1.9875,3.8859e-28
1.6029,-1.8593,5.3921e-26
1.6029,-1.7311,5.3852e-24
1.6029,-1.6029,3.8711e-22
1.6029,-1.4746,2.0028e-20
1.6029,-1.3464,7.4583e-19
1.6029,-1.2182,1.999e-17
1.6029,-1.0899,3.8563e-16
1.6029,-0.96171,5.3544e-15
1.6029,-0.83348,5.351e-14
1.6029,-0.70526,3.849e-13
1.6029,-0.57703,1.9927e-12
1.6029,-0.4488,7.4251e-12
1.6029,-0.32057,1.9914e-11
1.6029,-0.19234,3.8441e-11
1.6029,-0.064114,5.3408e-11
1.6029,0.064114,5.3408e-11
1.6029,0.19234,3.8441e-11
1.6029,0.32057,1.9914e-11
1.6029,0.4488,7.4251e-12
1.6029,0.57703,1.9927e-12
1.6029,0.70526,3.849e-13
1.6029,0.83348,5.351e-14
1.6029,0.96171,5.3544e-15
1.6029,1.0899,3.8563e-16
1.6029,1.2182,1.999e-17
1.6029,1.3464,7.4583e-19
1.6029,1.4746,2.0028e-20
1.6029,1.6029,3.8711e-22
1.6029,1.7311,5.3852e-24
1.6029,1.8593,5.3921e-26
1.6029,1.9875,3.8859e-28
1.6029,2.1158,2.0156e-30
1.6029,2.244,7.525e-33
1.6029,2.3722,2.022e-35
1.6029,2.5005,3.9107e-38
1.6029,2.6287,5.4438e-41
1.6029,2.7569,5.4542e-44
1.6029,2.8851,3.9332e-47
1.6029,3.0134,2.0414e-50
1.6029,3.1416,7.6263e-54
1.7311,-3.1416,1.0609e-55
1.7311,-3.0134,2.8399e-52
1.7311,-2.8851,5.4716e-49
1.7311,-2.7569,7.5876e-46
1.7311,-2.6287,7.5731e-43
1.7311,-2.5005,5.4403e-40
1.7311,-2.3722,2.8129e-37
1.7311,-2.244,1.0468e-34
1.7311,-2.1158,2.804e-32
1.7311,-1.9875,5.4058e-30
1.7311,-1.8593,7.5011e-28
1.7311,-1.7311,7.4916e-26
1.7311,-1.6029,5.3852e-24
1.7311,-1.4746,2.7862e-22
1.7311,-1.3464,1.0375e-20
1.7311,-1.2182,2.7809e-19
1.7311,-1.0899,5.3647e-18
1.7311,-0.96171,7.4488e-17
1.7311,-0.83348,7.444e-16
1.7311,-0.70526,5.3544e-15
1.7311,-0.57703,2.7721e-14
1.7311,-0.4488,1.0329e-13
1.7311,-0.32057,2.7703e-13
1.7311,-0.19234,5.3476e-13
1.7311,-0.064114,7.4298e-13
1.7311,0.064114,7.4298e-13
1.7311,0.19234,5.3476e-13
1.7311,0.32057,2.7703e-13
1.7311,0.4488,1.0329e-13
1.7311,0.57703,2.7721e-14
1.7311,0.70526,5.3544e-15
1.7311,0.83348,7.444e-16
1.7311,0.96171,7.4488e-17
1.7311,1.0899,5.3647e-18
1.7311,1.2182,2.7809e-19
1.7311,1.3464,1.0375e-20
1.7311,1.4746,2.7862e-22
1.7311,1.6029,5.3852e-24
1.7311,1.7311,7.4916e-26
1.7311,1.8593,7.5011e-28
1.7311,1.9875,5.4058e-30
1.7311,2.1158,2.804e-32
1.7311,2.244,1.0468e-34
1.7311,2.3722,2.8129e-37
1.7311,2.5005,5.4403e-40
1.7311,2.6287,7.5731e-43
1.7311,2.7569,7.5876e-46
1.7311,2.8851,5.4716e-49
1.7311,3.0134,2.8399e-52
1.7311,3.1416,1.0609e-55
1.8593,-3.1416,1.0623e-57
1.8593,-3.0134,2.8435e-54
1.8593,-2.8851,5.4786e-51
1.8593,-2.7569,7.5972e-48
1.8593,-2.6287,7.5827e-45
1.8593,-2.5005,5.4473e-42
1.8593,-2.3722,2.8165e-39
1.8593,-2.244,1.0482e-36
1.8593,-2.1158,2.8076e-34
1.8593,-1.9875,5.4127e-32
1.8593,-1.8593,7.5107e-30
1.8593,-1.7311,7.5011e-28
1.8593,-1.6029,5.3921e-26
1.8593,-1.4746,2.7898e-24
1.8593,-1.3464,1.0389e-22
1.8593,-1.2182,2.7844e-21
1.8593,-1.0899,5.3715e-20
1.8593,-0.96171,7.4583e-19
1.8593,-0.83348,7.4535e-18
1.8593,-0.70526,5.3613e-17
1.8593,-0.57703,2.7756e-16
1.8593,-0.4488,1.0343e-15
1.8593,-0.32057,2.7738e-15
1.8593,-0.19234,5.3544e-15
1.8593,-0.064114,7.4393e-15
1.8593,0.064114,7.4393e-15
1.8593,0.19234,5.3544e-15
1.8593,0.32057,2.7738e-15
1.8593,0.4488,1.0343e-15
1.8593,0.57703,2.7756e-16
1.8593,0.70526,5.3613e-17
1.8593,0.83348,7.4535e-18
1.8593,0.96171,7.4583e-19
1.8593,1.0899,5.3715e-20
1.8593,1.2182,2.7844e-21
1.8593,1.3464,1.0389e-22
1.8593,1.4746,2.7898e-24
1.8593,1.6029,5.3921e-26
1.8593,1.7311,7.5011e-28
1.8593,1.8593,7.5107e-30
1.8593,1.9875,5.4127e-32
1.8593,2.1158,2.8076e-34
1.8593,2.244,1.0482e-36
1.8593,2.3722,2.8165e-39
1.8593,2.5005,5.4473e-42
1.8593,2.6287,7.5827e-45
1.8593,2.7569,7.5972e-48
1.8593,2.8851,5.4786e-51
1.8593,3.0134,2.8435e-54
1.8593,3.1416,1.0623e-57
1.9875,-3.1416,7.6555e-60
1.9875,-3.0134,2.0493e-56
1.9875,-2.8851,3.9482e-53
1.9875,-2.7569,5.4751e-50
1.9875,-2.6287,5.4646e-47
1.9875,-2.5005,3.9257e-44
1.9875,-2.3722,2.0298e-41
1.9875,-2.244,7.5538e-39
1.9875,-2.1158,2.0233e-36
1.9875,-1.9875,3.9008e-34
1.9875,-1.8593,5.4127e-32
1.9875,-1.7311,5.4058e-30
1.9875,-1.6029,3.8859e-28
1.9875,-1.4746,2.0105e-26
1.9875,-1.3464,7.4868e-25
1.9875,-1.2182,2.0067e-23
1.9875,-1.0899,3.8711e-22
1.9875,-0.96171,5.3749e-21
1.9875,-0.83348,5.3715e-20
1.9875,-0.70526,3.8637e-19
1.9875,-0.57703,2.0003e-18
1.9875,-0.4488,7.4535e-18
1.9875,-0.32057,1.999e-17
1.9875,-0.19234,3.8588e-17
1.9875,-0.064114,5.3613e-17
1.9875,0.064114,5.3613e-17
1.9875,0.19234,3.8588e-17
1.9875,0.32057,1.999e-17
1.9875,0.4488,7.4535e-18
1.9875,0.57703,2.0003e-18
1.9875,0.70526,3.8637e-19
1.9875,0.83348,5.3715e-20
1.9875,0.96171,5.3749e-21
1.9875,1.0899,3.8711e-22
1.9875,1.2182,2.0067e-23
1.9875,1.3464,7.4868e-25
1.9875,1.4746,2.0105e-26
1.9875,1.6029,3.8859e-28
1.9875,1.7311,5.4058e-30
1.9875,1.8593,5.4127e-32
1.9875,1.9875,3.9008e-34
1.9875,2.1158,2.0233e-36
1.9875,2.244,7.5538e-39
1.9875,2.3722,2.0298e-41
1.9875,2.5005,3.9257e-44
1.9875,2.6287,5.4646e-47
1.9875,2.7569,5.4751e-50
1.9875,2.8851,3.9482e-53
1.9875,3.0134,2.0493e-56
1.9875,3.1416,7.6555e-60
2.1158,-3.1416,3.9709e-62
2.1158,-3.0134,1.063e-58
2.1158,-2.8851,2.048e-55
2.1158,-2.7569,2.8399e-52
2.1158,-2.6287,2.8345e-49
2.1158,-2.5005,2.0363e-46
2.1158,-2.3722,1.0529e-43
2.1158,-2.244,3.9182e-41
2.1158,-2.1158,1.0495e-38
2.1158,-1.9875,2.0233e-36
2.1158,-1.8593,2.8076e-34
2.1158,-1.7311,2.804e-32
2.1158,-1.6029,2.0156e-30
2.1158,-1.4746,1.0428e-28
2.1158,-1.3464,3.8834e-27
2.1158,-1.2182,1.0409e-25
2.1158,-1.0899,2.0079e-24
2.1158,-0.96171,2.788e-23
2.1158,-0.83348,2.7862e-22
2.1158,-0.70526,2.0041e-21
2.1158,-0.57703,1.0375e-20
2.1158,-0.4488,3.8662e-20
2.1158,-0.32057,1.0369e-19
2.1158,-0.19234,2.0016e-19
2.1158,-0.064114,2.7809e-19
2.1158,0.064114,2.7809e-19
2.1158,0.19234,2.0016e-19
2.1158,0.32057,1.0369e-19
2.1158,0.4488,3.8662e-20
2.1158,0.57703,1.0375e-20
2.1158,0.70526,2.0041e-21
2.1158,0.83348,2.7862e-22
2.1158,0.96171,2.788e-23
2.1158,1.0899,2.0079e-24
2.1158,1.2182,1.0409e-25
2.1158,1.3464,3.8834e-27
2.1158,1.4746,1.0428e-28
2.1158,1.6029,2.0156e-30
2.1158,1.7311,2.804e-32
2.1158,1.8593,2.8076e-34
2.1158,1.9875,2.0233e-36
2.1158,2.1158,1.0495e-38
2.1158,2.244,3.9182e-41
2.1158,2.3722,1.0529e-43
2.1158,2.5005,2.0363e-46
2.1158,2.6287,2.8345e-49
2.1158,2.7569,2.8399e-52
2.1158,2.8851,2.048e-55
2.1158,3.0134,1.063e-58
2.1158,3.1416,3.9709e-62
2.244,-3.1416,1.4825e-64
2.244,-3.0134,3.9684e-61
2.244,-2.8851,7.6457e-58
2.244,-2.7569,1.0602e-54
2.244,-2.6287,1.0582e-51
2.244,-2.5005,7.6021e-49
2.244,-2.3722,3.9307e-46
2.244,-2.244,1.4628e-43
2.244,-2.1158,3.9182e-41
2.244,-1.9875,7.5538e-39
2.244,-1.8593,1.0482e-36
2.244,-1.7311,1.0468e-34
2.244,-1.6029,7.525e-33
2.244,-1.4746,3.8933e-31
2.244,-1.3464,1.4498e-29
2.244,-1.2182,3.8859e-28
2.244,-1.0899,7.4963e-27
2.244,-0.96171,1.0409e-25
2.244,-0.83348,1.0402e-24
2.244,-0.70526,7.482e-24
2.244,-0.57703,3.8735e-23
2.244,-0.4488,1.4434e-22
2.244,-0.32057,3.8711e-22
2.244,-0.19234,7.4725e-22
2.244,-0.064114,1.0382e-21
2.244,0.064114,1.0382e-21
2.244,0.19234,7.4725e-22
2.244,0.32057,3.8711e-22
2.244,0.4488,1.4434e-22
2.244,0.57703,3.8735e-23
2.244,0.70526,7.482e-24
2.244,0.83348,1.0402e-24
2.244,0.96171,1.0409e-25
2.244,1.0899,7.4963e-27
2.244,1.2182,3.8859e-28
2.244,1.3464,1.4498e-29
2.244,1.4746,3.8933e-31
2.244,1.6029,7.525e-33
2.244,1.7311,1.0468e-34
2.244,1.8593,1.0482e-36
2.244,1.9875,7.5538e-39
2.244,2.1158,3.9182e-41
2.244,2.244,1.4628e-43
2.244,2.3722,3.9307e-46
2.244,2.5005,7.6021e-49
2.244,2.6287,1.0582e-51
2.244,2.7569,1.0602e-54
2.244,2.8851,7.6457e-58
2.244,3.0134,3.9684e-61
2.244,3.1416,1.4825e-64
2.3722,-3.1416,3.9836e-67
2.3722,-3.0134,1.0663e-63
2.3722,-2.8851,2.0545e-60
2.3722,-2.7569,2.849e-57
2.3722,-2.6287,2.8435e-54
2.3722,-2.5005,2.0427e-51
2.3722,-2.3722,1.0562e-48
2.3722,-2.244,3.9307e-46
2.3722,-2.1158,1.0529e-43
2.3722,-1.9875,2.0298e-41
2.3722,-1.8593,2.8165e-39
2.3722,-1.7311,2.8129e-37
2.3722,-1.6029,2.022e-35
2.3722,-1.4746,1.0462e-33
2.3722,-1.3464,3.8958e-32
2.3722,-1.2182,1.0442e-30
2.3722,-1.0899,2.0143e-29
2.3722,-0.96171,2.7969e-28
2.3722,-0.83348,2.7951e-27
2.3722,-0.70526,2.0105e-26
2.3722,-0.57703,1.0409e-25
2.3722,-0.4488,3.8785e-25
2.3722,-0.32057,1.0402e-24
2.3722,-0.19234,2.0079e-24
2.3722,-0.064114,2.7898e-24
2.3722,0.064114,2.7898e-24
2.3722,0.19234,2.0079e-24
2.3722,0.32057,1.0402e-24
2.3722,0.4488,3.8785e-25
2.3722,0.57703,1.0409e-25
2.3722,0.70526,2.0105e-26
2.3722,0.83348,2.7951e-27
2.3722,0.96171,2.7969e-28
2.3722,1.0899,2.0143e-29
2.3722,1.2182,1.0442e-30
2.3722,1.3464,3.8958e-32
2.3722,1.4746,1.0462e-33
2.3722,1.6029,2.022e-35
2.3722,1.7311,2.8129e-37
2.3722,1.8593,2.8165e-39
2.3722,1.9875,2.0298e-41
2.3722,2.1158,1.0529e-43
2.3722,2.244,3.9307e-46
2.3722,2.3722,1.0562e-48
2.3722,2.5005,2.0427e-51
2.3722,2.6287,2.8435e-54
2.3722,2.7569,2.849e-57
2.3722,2.8851,2.0545e-60
2.3722,3.0134,1.0663e-63
2.3722,3.1416,3.9836e-67
2.5005,-3.1416,7.7044e-70
2.5005,-3.0134,2.0623e-66
2.5005,-2.8851,3.9734e-63
2.5005,-2.7569,5.51e-60
2.5005,-2.6287,5.4995e-57
2.5005,-2.5005,3.9507e-54
2.5005,-2.3722,2.0427e-51
2.5005,-2.244,7.6021e-49
2.5005,-2.1158,2.0363e-46
2.5005,-1.9875,3.9257e-44
2.5005,-1.8593,5.4473e-42
2.5005,-1.7311,5.4403e-40
2.5005,-1.6029,3.9107e-38
2.5005,-1.4746,2.0233e-36
2.5005,-1.3464,7.5346e-35
2.5005,-1.2182,2.0195e-33
2.5005,-1.0899,3.8958e-32
2.5005,-0.96171,5.4093e-31
2.5005,-0.83348,5.4058e-30
2.5005,-0.70526,3.8884e-29
2.5005,-0.57703,2.0131e-28
2.5005,-0.4488,7.5011e-28
2.5005,-0.32057,2.0118e-27
2.5005,-0.19234,3.8834e-27
2.5005,-0.064114,5.3955e-27
2.5005,0.064114,5.3955e-27
2.5005,0.19234,3.8834e-27
2.5005,0.32057,2.0118e-27
2.5005,0.4488,7.5011e-28
2.5005,0.57703,2.0131e-28
2.5005,0.70526,3.8884e-29
2.5005,0.83348,5.4058e-30
2.5005,0.96171,5.4093e-31
2.5005,1.0899,3.8958e-32
2.5005,1.2182,2.0195e-33
2.5005,1.3464,7.5346e-35
2.5005,1.4746,2.0233e-36
2.5005,1.6029,3.9107e-38
2.5005,1.7311,5.4403e-40
2.5005,1.8593,5.4473e-42
2.5005,1.9875,3.9257e-44
2.5005,2.1158,2.0363e-46
2.5005,2.244,7.6021e-49
2.5005,2.3722,2.0427e-51
2.5005,2.5005,3.9507e-54
2.5005,2.6287,5.4995e-57
2.5005,2.7569,5.51e-60
2.5005,2.8851,3.9734e-63
2.5005,3.0134,2.0623e-66
2.5005,3.1416,7.7044e-70
2.6287,-3.1416,1.0725e-72
2.6287,-3.0134,2.8708e-69
2.6287,-2.8851,5.5311e-66
2.6287,-2.7569,7.6701e-63
2.6287,-2.6287,7.6555e-60
2.6287,-2.5005,5.4995e-57
2.6287,-2.3722,2.8435e-54
2.6287,-2.244,1.0582e-51
2.6287,-2.1158,2.8345e-49
2.6287,-1.9875,5.4646e-47
2.6287,-1.8593,7.5827e-45
2.6287,-1.7311,7.5731e-43
2.6287,-1.6029,5.4438e-41
2.6287,-1.4746,2.8165e-39
2.6287,-1.3464,1.0488e-37
2.6287,-1.2182,2.8112e-36
2.6287,-1.0899,5.423e-35
2.6287,-0.96171,7.5298e-34
2.6287,-0.83348,7.525e-33
2.6287,-0.70526,5.4127e-32
2.6287,-0.57703,2.8022e-31
2.6287,-0.4488,1.0442e-30
2.6287,-0.32057,2.8004e-30
2.6287,-0.19234,5.4058e-30
2.6287,-0.064114,7.5107e-30
2.6287,0.064114,7.5107e-30
2.6287,0.19234,5.4058e-30
2.6287,0.32057,2.8004e-30
2.6287,0.4488,1.0442e-30
2.6287,0.57703,2.8022e-31
2.6287,0.70526,5.4127e-32
2.6287,0.83348,7.525e-33
2.6287,0.96171,7.5298e-34
2.6287,1.0899,5.423e-35
2.6287,1.2182,2.8112e-36
2.6287,1.3464,1.0488e-37
2.6287,1.4746,2.8165e-39
2.6287,1.6029,5.4438e-41
2.6287,1.7311,7.5731e-43
2.6287,1.8593,7.5827e-45
2.6287,1.9875,5.4646e-47
2.6287,2.1158,2.8345e-49
2.6287,2.244,1.0582e-51
2.6287,2.3722,2.8435e-54
2.6287,2.5005,5.4995e-57
2.6287,2.6287,7.6555e-60
2.6287,2.7569,7.6701e-63
2.6287,2.8851,5.5311e-66
2.6287,3.0134,2.8708e-69
2.6287,3.1416,1.0725e-72
2.7569,-3.1416,1.0745e-75
2.7569,-3.0134,2.8763e-72
2.7569,-2.8851,5.5417e-69
2.7569,-2.7569,7.6848e-66
2.7569,-2.6287,7.6701e-63
2.7569,-2.5005,5.51e-60
2.7569,-2.3722,2.849e-57
2.7569,-2.244,1.0602e-54
2.7569,-2.1158,2.8399e-52
2.7569,-1.9875,5.4751e-50
2.7569,-1.8593,7.5972e-48
2.7569,-1.7311,7.5876e-46
2.7569,-1.6029,5.4542e-44
2.7569,-1.4746,2.8219e-42
2.7569,-1.3464,1.0508e-40
2.7569,-1.2182,2.8165e-39
2.7569,-1.0899,5.4334e-38
2.7569,-0.96171,7.5442e-37
2.7569,-0.83348,7.5394e-36
2.7569,-0.70526,5.423e-35
2.7569,-0.57703,2.8076e-34
2.7569,-0.4488,1.0462e-33
2.7569,-0.32057,2.8058e-33
2.7569,-0.19234,5.4162e-33
2.7569,-0.064114,7.525e-33
2.7569,0.064114,7.525e-33
2.7569,0.19234,5.4162e-33
2.7569,0.32057,2.8058e-33
2.7569,0.4488,1.0462e-33
2.7569,0.57703,2.8076e-34
2.7569,0.70526,5.423e-35
2.7569,0.83348,7.5394e-36
2.7569,0.96171,7.5442e-37
2.7569,1.0899,5.4334e-38
2.7569,1.2182,2.8165e-39
2.7569,1.3464,1.0508e-40
2.7569,1.4746,2.8219e-42
2.7569,1.6029,5.4542e-44
2.7569,1.7311,7.5876e-46
2.7569,1.8593,7.5972e-48
2.7569,1.9875,5.4751e-50
2.7569,2.1158,2.8399e-52
2.7569,2.244,1.0602e-54
2.7569,2.3722,2.849e-57
2.7569,2.5005,5.51e-60
2.7569,2.6287,7.6701e-63
2.7569,2.7569,7.6848e-66
2.7569,2.8851,5.5417e-69
2.7569,3.0134,2.8763e-72
2.7569,3.1416,1.0745e-75
2.8851,-3.1416,7.7486e-79
2.8851,-3.0134,2.0742e-75
2.8851,-2.8851,3.9963e-72
2.8851,-2.7569,5.5417e-69
2.8851,-2.6287,5.5311e-66
2.8851,-2.5005,3.9734e-63
2.8851,-2.3722,2.0545e-60
2.8851,-2.244,7.6457e-58
2.8851,-2.1158,2.048e-55
2.8851,-1.9875,3.9482e-53
2.8851,-1.8593,5.4786e-51
2.8851,-1.7311,5.4716e-49
2.8851,-1.6029,3.9332e-47
2.8851,-1.4746,2.035e-45
2.8851,-1.3464,7.5779e-44
2.8851,-1.2182,2.0311e-42
2.8851,-1.0899,3.9182e-41
2.8851,-0.96171,5.4403e-40
2.8851,-0.83348,5.4369e-39
2.8851,-0.70526,3.9107e-38
2.8851,-0.57703,2.0246e-37
2.8851,-0.4488,7.5442e-37
2.8851,-0.32057,2.0233e-36
2.8851,-0.19234,3.9057e-36
2.8851,-0.064114,5.4265e-36
2.8851,0.064114,5.4265e-36
2.8851,0.19234,3.9057e-36
2.8851,0.32057,2.0233e-36
2.8851,0.4488,7.5442e-37
2.8851,0.57703,2.0246e-37
2.8851,0.70526,3.9107e-38
2.8851,0.83348,5.4369e-39
2.8851,0.96171,5.4403e-40
2.8851,1.0899,3.9182e-41
2.8851,1.2182,2.0311e-42
2.8851,1.3464,7.5779e-44
2.8851,1.4746,2.035e-45
2.8851,1.6029,3.9332e-47
2.8851,1.7311,5.4716e-49
2.8851,1.8593,5.4786e-51
2.8851,1.9875,3.9482e-53
2.8851,2.1158,2.048e-55
2.8851,2.244,7.6457e-58
2.8851,2.3722,2.0545e-60
2.8851,2.5005,3.9734e-63
2.8851,2.6287,5.5311e-66
2.8851,2.7569,5.5417e-69
2.8851,2.8851,3.9963e-72
2.8851,3.0134,2.0742e-75
2.8851,3.1416,7.7486e-79
3.0134,-3.1416,4.0218e-82
3.0134,-3.0134,1.0766e-78
3.0134,-2.8851,2.0742e-75
3.0134,-2.7569,2.8763e-72
3.0134,-2.6287,2.8708e-69
3.0134,-2.5005,2.0623e-66
3.0134,-2.3722,1.0663e-63
3.0134,-2.244,3.9684e-61
3.0134,-2.1158,1.063e-58
3.0134,-1.9875,2.0493e-56
3.0134,-1.8593,2.8435e-54
3.0134,-1.7311,2.8399e-52
3.0134,-1.6029,2.0414e-50
3.0134,-1.4746,1.0562e-48
3.0134,-1.3464,3.9332e-47
3.0134,-1.2182,1.0542e-45
3.0134,-1.0899,2.0337e-44
3.0134,-0.96171,2.8237e-43
3.0134,-0.83348,2.8219e-42
3.0134,-0.70526,2.0298e-41
3.0134,-0.57703,1.0508e-40
3.0134,-0.4488,3.9157e-40
3.0134,-0.32057,1.0502e-39
3.0134,-0.19234,2.0272e-39
3.0134,-0.064114,2.8165e-39
3.0134,0.064114,2.8165e-39
3.0134,0.19234,2.0272e-39
3.0134,0.32057,1.0502e-39
3.0134,0.4488,3.9157e-40
3.0134,0.57703,1.0508e-40
3.0134,0.70526,2.0298e-41
3.0134,0.83348,2.8219e-42
3.0134,0.96171,2.8237e-43
3.0134,1.0899,2.0337e-44
3.0134,1.2182,1.0542e-45
3.0134,1.3464,3.9332e-47
3.0134,1.4746,1.0562e-48
3.0134,1.6029,2.0414e-50
3.0134,1.7311,2.8399e-52
3.0134,1.8593,2.8435e-54
3.0134,1.9875,2.0493e-56
3.0134,2.1158,1.063e-58
3.0134,2.244,3.9684e-61
3.0134,2.3722,1.0663e-63
3.0134,2.5005,2.0623e-66
3.0134,2.6287,2.8708e-69
3.0134,2.7569,2.8763e-72
3.0134,2.8851,2.0742e-75
3.0134,3.0134,1.0766e-78
3.0134,3.1416,4.0218e-82
3.1416,-3.1416,1.5024e-85
3.1416,-3.0134,4.0218e-82
3.1416,-2.8851,7.7486e-79
3.1416,-2.7569,1.0745e-75
3.1416,-2.6287,1.0725e-72
3.1416,-2.5005,7.7044e-70
3.1416,-2.3722,3.9836e-67
3.1416,-2.244,1.4825e-64
3.1416,-2.1158,3.9709e-62
3.1416,-1.9875,7.6555e-60
3.1416,-1.8593,1.0623e-57
3.1416,-1.7311,1.0609e-55
3.1416,-1.6029,7.6263e-54
3.1416,-1.4746,3.9457e-52
3.1416,-1.3464,1.4693e-50
3.1416,-1.2182,3.9382e-49
3.1416,-1.0899,7.5972e-48
3.1416,-0.96171,1.0549e-46
3.1416,-0.83348,1.0542e-45
3.1416,-0.70526,7.5827e-45
3.1416,-0.57703,3.9257e-44
3.1416,-0.4488,1.4628e-43
3.1416,-0.32057,3.9232e-43
3.1416,-0.19234,7.5731e-43
3.1416,-0.064114,1.0522e-42
3.1416,0.064114,1.0522e-42
3.1416,0.19234,7.5731e-43
3.1416,0.32057,3.9232e-43
3.1416,0.4488,1.4628e-43
3.1416,0.57703,3.9257e-44
3.1416,0.70526,7.5827e-45
3.1416,0.83348,1.0542e-45
3.1416,0.96171,1.0549e-46
3.1416,1.0899,7.5972e-48
3.1416,1.2182,3.9382e-49
3.1416,1.3464,1.4693e-50
3.1416,1.4746,3.9457e-52
3.1416,1.6029,7.6263e-54
3.1416,1.7311,1.0609e-55
3.1416,1.8593,1.0623e-57
3.1416,1.9875,7.6555e-60
3.1416,2.1158,3.9709e-62
3.1416,2.244,1.4825e-64
3.1416,2.3722,3.9836e-67
3.1416,2.5005,7.7044e-70
3.1416,2.6287,1.0725e-72
3.1416,2.7569,1.0745e-75
3.1416,2.8851,7.7486e-79
3.1416,3.0134,4.0218e-82
3.1416,3.1416,1.5024e-85


==> data/withWithoutCLF.txt <==
t wV woV 
0.000000 0.000000 0.000000 
5.000000 335.872503 335.872503 
10.000000 545.045727 545.045727 
15.000000 658.326871 658.326871 
20.000000 705.487021 705.487021 
25.000000 715.630538 715.630538 
30.000000 715.750207 715.750207 
35.000000 715.750207 715.750207 
40.000000 715.750207 715.750207 
45.000000 715.750207 715.750207 
50.000000 715.750207 715.750207 
55.000000 715.750207 715.750207 
60.000000 718.238552 717.567428 
65.000000 730.424110 728.538854 
70.000000 742.355751 766.763175 
75.000000 758.458901 833.669769 
80.000000 795.024129 911.596912 
85.000000 855.171099 1001.582839 
90.000000 913.010805 1077.028256 
95.000000 960.962062 1148.115606 
100.000000 1003.725989 1211.827177 
105.000000 1042.540906 1276.137992 
110.000000 1076.778894 1333.725798 
115.000000 1107.954003 1380.167992 
120.000000 1139.571518 1424.860587 
125.000000 1163.996196 1461.743581 
130.000000 1181.359422 1496.169886 
135.000000 1196.769852 1524.543002 
140.000000 1209.802721 1551.058557 
145.000000 1220.135606 1576.873314 
150.000000 1228.938431 1596.628957 
155.000000 1236.934137 1615.885305 
160.000000 1243.301146 1631.478822 
165.000000 1248.323996 1648.861547 
170.000000 1251.812513 1663.441150 
175.000000 1255.353665 1676.261165 
180.000000 1260.800258 1689.322087 
185.000000 1267.724579 1698.388554 
190.000000 1273.524779 1707.326419 
195.000000 1280.311346 1716.229781 
200.000000 1287.470020 1728.013843 
205.000000 1295.454705 1739.072276 
210.000000 1303.983297 1751.580491 
215.000000 1312.782479 1765.688455 
220.000000 1320.961978 1779.995722 
225.000000 1330.474350 1796.261218 
230.000000 1340.344018 1813.385110 
235.000000 1350.185358 1826.513910 
240.000000 1365.494408 1841.270383 
245.000000 1379.990520 1859.597114 
250.000000 1396.432014 1878.378031 
255.000000 1416.683386 1899.646785 
260.000000 1439.280951 1922.857302 
265.000000 1461.309044 1949.344487 
270.000000 1483.548261 1978.138113 
275.000000 1508.096704 2009.294972 
280.000000 1536.688381 2044.359709 
285.000000 1563.473515 2081.717981 
290.000000 1598.051833 2122.693823 
295.000000 1632.016636 2170.223762 
300.000000 1660.966979 2226.155718 
305.000000 1697.134609 2287.416990 
310.000000 1737.700526 2351.157680 
315.000000 1774.048094 2418.265267 
320.000000 1812.081561 2480.644898 
325.000000 1851.722305 2549.997691 
330.000000 1894.268223 2619.887623 
335.000000 1940.564991 2691.846182 
340.000000 1986.797774 2766.145938 
345.000000 2033.786233 2843.022645 
350.000000 2083.441951 2916.934486 
355.000000 2133.243670 2999.184165 
360.000000 2184.158171 3082.075910 
365.000000 2235.566288 3164.592732 
370.000000 2292.678386 3241.698690 
375.000000 2354.690891 3322.392097 
380.000000 2426.637557 3403.864747 
385.000000 2502.740712 3496.792215 
390.000000 2575.616001 3586.948639 
395.000000 2649.796822 3671.868342 
400.000000 2722.094443 3757.169198 
405.000000 2792.970181 3842.965241 
410.000000 2869.120689 3938.116080 
415.000000 2936.188607 4024.486245 
420.000000 3003.298123 4113.378468 
425.000000 3074.443720 4206.992584 
430.000000 3150.061306 4301.332970 
435.000000 3227.046413 4393.126836 
440.000000 3305.607713 4488.397000 
445.000000 3380.180047 4580.781869 
450.000000 3446.646362 4673.796240 
455.000000 3510.462689 4757.838470 
460.000000 3585.316183 4852.197573 
465.000000 3656.381985 4945.192855 
470.000000 3731.577298 5040.626076 
475.000000 3812.014568 5131.035475 
480.000000 3888.065853 5218.759685 
485.000000 3958.245013 5304.678809 
490.000000 4035.850277 5388.798355 
495.000000 4116.247026 5482.131299 
500.000000 4193.226933 5569.785234 
505.000000 4269.904138 5651.569061 
510.000000 4350.930413 5747.590611 
515.000000 4432.499553 5845.479775 
520.000000 4511.401362 5940.002206 
525.000000 4594.957362 6036.144654 
530.000000 4674.849010 6132.070545 
535.000000 4752.365986 6219.940634 
540.000000 4832.212698 6311.509629 
545.000000 4917.962280 6407.030233 
550.000000 5003.734911 6506.647612 
555.000000 5082.383004 6606.746298 
560.000000 5167.561576 6708.888091 
565.000000 5252.371412 6813.128080 
570.000000 5329.297264 6911.831277 
575.000000 5399.666882 7005.846797 
580.000000 5469.783943 7105.201135 
585.000000 5549.736882 7194.837094 
590.000000 5635.057147 7288.531671 
595.000000 5722.433077 7384.991698 
600.000000 5799.554733 7478.737656 
605.000000 5879.730228 7584.025328 
610.000000 5967.685423 7690.759716 
615.000000 6056.818848 7795.230178 
620.000000 6146.224770 7894.802235 
625.000000 6232.210953 7994.112116 
630.000000 6321.682163 8096.020762 
635.000000 6410.456213 8199.711646 
640.000000 6497.500807 8300.588527 
645.000000 6585.398006 8394.074602 
650.000000 6670.927562 8498.654447 
655.000000 6754.980787 8601.345900 
660.000000 6839.455482 8702.747944 
665.000000 6912.237972 8802.982972 
670.000000 6991.656272 8904.318522 
675.000000 7070.044338 9003.002722 
680.000000 7149.156584 9097.371093 
685.000000 7229.376199 9191.572322 
690.000000 7309.238233 9282.409107 
695.000000 7385.025690 9371.671689 
700.000000 7451.499131 9459.872926 
705.000000 7514.752327 9549.811609 
710.000000 7579.728332 9631.916504 
715.000000 7639.187040 9708.349057 
720.000000 7706.136314 9790.753512 
725.000000 7770.488508 9865.223868 
730.000000 7832.215745 9940.622883 
735.000000 7891.297515 10015.292518 
740.000000 7947.541201 10086.856585 
745.000000 7999.075731 10154.706626 
750.000000 8048.507462 10217.422646 
755.000000 8101.183753 10272.961498 
760.000000 8150.916464 10326.997549 
765.000000 8198.190119 10384.995040 
770.000000 8245.957408 10442.293150 
775.000000 8290.069110 10496.480629 
780.000000 8332.429466 10550.176852 
785.000000 8373.183077 10602.304151 
790.000000 8406.095226 10649.811625 
795.000000 8444.773673 10696.732594 
800.000000 8478.454725 10741.467266 
805.000000 8513.128050 10778.112528 
810.000000 8543.571811 10812.966296 
815.000000 8572.230035 10850.204551 
820.000000 8602.640446 10882.088758 
825.000000 8630.058694 10922.385840 
830.000000 8650.861285 10958.150493 
835.000000 8674.160935 10989.447022 
840.000000 8699.453988 11018.898807 
845.000000 8726.607890 11049.004620 
850.000000 8752.521167 11084.518924 
855.000000 8779.147309 11120.879887 
860.000000 8805.592470 11156.339661 
865.000000 8832.087993 11189.255326 
870.000000 8857.545403 11223.245309 
875.000000 8882.425905 11258.880426 
880.000000 8909.503792 11294.872878 
885.000000 8937.478812 11329.873429 
890.000000 8963.892083 11367.590543 
895.000000 8992.885384 11403.777160 
900.000000 9023.350791 11440.371972 
905.000000 9051.957958 11482.166508 
910.000000 9085.845853 11519.160530 
915.000000 9119.871368 11563.661391 
920.000000 9157.841841 11610.889137 
925.000000 9197.430399 11657.624762 
930.000000 9235.433037 11704.476347 
935.000000 9280.538528 11759.712105 
940.000000 9329.305519 11821.512284 
945.000000 9379.086995 11881.424644 
950.000000 9435.705250 11947.212411 
955.000000 9495.237906 12016.944713 
960.000000 9560.572760 12099.226545 
965.000000 9633.033623 12178.623153 
970.000000 9712.375201 12272.978944 
975.000000 9795.438832 12365.028890 
980.000000 9889.648705 12459.975584 
985.000000 9984.302197 12574.691304 
990.000000 10094.400136 12704.001566 
995.000000 10202.397128 12832.070713 
1000.000000 10331.391579 12966.299665 
1005.000000 10465.008188 13113.752878 
1010.000000 10612.923168 13269.695945 
1015.000000 10774.393701 13429.866622 
1020.000000 10946.587043 13602.691522 
1025.000000 11128.310023 13809.554424 
1030.000000 11315.860351 14032.817521 
1035.000000 11522.509683 14269.155155 
1040.000000 11744.330433 14520.345142 
1045.000000 11977.073249 14782.931682 
1050.000000 12224.884464 15043.799268 
1055.000000 12485.569144 15326.092257 
1060.000000 12754.178072 15626.766975 
1065.000000 13042.394166 15949.226671 
1070.000000 13341.556298 16259.266066 
1075.000000 13651.313334 16590.137748 
1080.000000 13975.206258 16946.661146 
1085.000000 14316.799168 17312.958980 
1090.000000 14671.229793 17691.798766 
1095.000000 15034.507246 18096.362888 
1100.000000 15403.750087 18482.996824 
1105.000000 15778.376079 18891.053273 
1110.000000 16176.435370 19300.835841 
1115.000000 16583.949967 19710.986777 
1120.000000 16981.498096 20133.506333 
1125.000000 17407.936847 20586.585125 
1130.000000 17845.266416 21053.574306 
1135.000000 18282.640383 21516.663372 
1140.000000 18723.983954 21971.604844 
1145.000000 19191.538899 22464.535464 
1150.000000 19653.739975 22973.525837 
1155.000000 20122.012638 23483.909970 
1160.000000 20596.633297 23993.745155 
1165.000000 21047.785110 24538.617064 
1170.000000 21541.755110 25084.223842 
1175.000000 22051.865751 25642.125387 
1180.000000 22590.978928 26182.042745 
1185.000000 23140.855420 26739.393033 
1190.000000 23704.733227 27308.013432 
1195.000000 24256.151205 27902.611544 
1200.000000 24822.213672 28513.941446 

